Statistical Inference of Constrained Stochastic Optimization via Sketched Sequential Quadratic Programming

We consider online statistical inference of constrained stochastic nonlinear optimization problems. We apply the Stochastic Sequential Quadratic Programming (StoSQP) method to solve these problems, which can be regarded as applying second-order Newton's method to the Karush-Kuhn-Tucker (KKT) conditions. In each iteration, the StoSQP method computes the Newton direction by solving a quadratic program, and then selects a proper adaptive stepsize $\bar{\alpha}_t$ to update the primal-dual iterate. To reduce dominant computational cost of the method, we inexactly solve the quadratic program in each iteration by employing an iterative sketching solver. Notably, the approximation error of the sketching solver need not vanish as iterations proceed, meaning that the per-iteration computational cost does not blow up. For the above StoSQP method, we show that under mild assumptions, the rescaled primal-dual sequence $1/\sqrt{\bar{\alpha}_t}\cdot (x_t - x^\star, \lambda_t - \lambda^\star)$ converges to a mean-zero Gaussian distribution with a nontrivial covariance matrix depending on the underlying sketching distribution. To perform inference in practice, we also analyze a plug-in covariance matrix estimator. We illustrate the asymptotic normality result of the method both on benchmark nonlinear problems in CUTEst test set and on linearly/nonlinearly constrained regression problems.

==> Figure/CUTEst/SummaryS1.txt <==
            Sigma               MSE (std)                      Rate (std)                Length (std)                FLOPs

MARATOS  1.0000e-04       4.0432e-04(3.1094e-04)            0.9600(0.1960)              0.0011(0.0000)              137.0016
  1.0000e-02       4.0640e-03(3.1259e-03)            0.9500(0.2179)              0.0110(0.0001)              137.0016
  1.0000e-01       1.4248e-02(1.0711e-02)            0.9350(0.2465)              0.0348(0.0009)              137.0016
  1.0000e+00       4.4364e-02(3.2948e-02)            0.9550(0.2073)              0.1096(0.0074)              137.0016

ORTHREGB  1.0000e-04       1.7587e-02(1.1720e-02)            0.8890(0.3141)              0.2764(4.7990)             3867.3980
  1.0000e-02       4.4441e-02(3.5124e-02)            0.9642(0.1858)              0.5802(12.6368)             3867.3980
  1.0000e-01       9.9026e-02(1.7990e-01)            0.9584(0.1997)              0.4080(9.0629)             3867.3980
  1.0000e+00       3.8194e-01(4.4506e-01)            0.9672(0.1781)              0.2436(0.3292)             3867.3980

HS7  1.0000e-04       1.5437e-04(1.1384e-04)            0.9300(0.2551)              0.0003(0.0000)              137.0016
  1.0000e-02       1.4375e-03(1.1828e-03)            0.9250(0.2634)              0.0035(0.0000)              137.0016
  1.0000e-01       4.5277e-03(3.4323e-03)            0.9500(0.2179)              0.0110(0.0001)              137.0016
  1.0000e+00       1.2799e-02(9.8487e-03)            0.9700(0.1706)              0.0348(0.0009)              137.0016

HS48  1.0000e-04       2.6337e-04(1.3758e-04)            0.9450(0.2280)              0.0002(0.0001)              379.0072
  1.0000e-02       2.5143e-03(1.1453e-03)            0.9570(0.2029)              0.0024(0.0011)              379.0072
  1.0000e-01       8.5122e-03(3.7911e-03)            0.9400(0.2375)              0.0076(0.0035)              379.0072
  1.0000e+00       2.5134e-02(1.2533e-02)            0.9750(0.1561)              0.0241(0.0112)              379.0072

HS78  1.0000e-04       1.4631e-04(7.9258e-05)            0.9780(0.1467)              0.0002(0.0000)              434.0095
  1.0000e-02       1.4670e-03(7.0285e-04)            0.9910(0.0944)              0.0017(0.0004)              434.0095
  1.0000e-01       5.1230e-03(2.6516e-03)            0.9680(0.1760)              0.0055(0.0012)              434.0095
  1.0000e+00       1.4101e-02(6.9190e-03)            0.9910(0.0944)              0.0174(0.0037)              434.0095

BT9  1.0000e-04       6.4187e-04(3.1467e-04)            0.9300(0.2551)              0.0005(0.0000)              308.0052
  1.0000e-02       5.4576e-03(2.9190e-03)            0.9625(0.1900)              0.0055(0.0001)              308.0052
  1.0000e-01       1.9111e-02(9.1525e-03)            0.9550(0.2073)              0.0176(0.0007)              308.0052
  1.0000e+00       2.4536e-01(1.0693e+00)            0.9450(0.2280)              0.0658(0.0557)              308.0052

HS39  1.0000e-04       6.4187e-04(3.1467e-04)            0.9300(0.2551)              0.0005(0.0000)              308.0052
  1.0000e-02       5.4576e-03(2.9190e-03)            0.9625(0.1900)              0.0055(0.0001)              308.0052
  1.0000e-01       1.9111e-02(9.1525e-03)            0.9550(0.2073)              0.0176(0.0007)              308.0052
  1.0000e+00       2.4536e-01(1.0693e+00)            0.9450(0.2280)              0.0658(0.0557)              308.0052

HS6  1.0000e-04       2.1245e-04(1.6130e-04)            1.0000(0.0000)              0.0022(0.0007)              137.0016
  1.0000e-02       1.5459e-03(1.0928e-03)            1.0000(0.0000)              0.0218(0.0073)              137.0016
  1.0000e-01       5.4014e-03(4.1846e-03)            1.0000(0.0000)              0.0688(0.0230)              137.0016
  1.0000e+00       1.6329e-02(1.0664e-02)            1.0000(0.0000)              0.2180(0.0736)              137.0016

BT1  1.0000e-04       4.3232e-04(3.3438e-04)            1.0000(0.0000)              0.0083(0.0010)              137.0016
  1.0000e-02       4.4849e-03(3.3030e-03)            1.0000(0.0000)              0.0852(0.0100)              137.0016
  1.0000e-01       1.8483e-02(4.0539e-02)            1.0000(0.0000)              0.2596(0.0424)              137.0016
  1.0000e+00       5.2011e-02(4.6994e-02)            1.0000(0.0000)              0.8437(0.1511)              137.0016

GENHS28  1.0000e-04       2.5253e-04(1.0273e-04)            0.9775(0.1483)              0.0004(0.0004)             1244.0708
  1.0000e-02       2.5924e-03(9.4165e-04)            0.9833(0.1280)              0.0042(0.0037)             1244.0708
  1.0000e-01       7.5911e-03(2.7449e-03)            0.9817(0.1342)              0.0134(0.0118)             1244.0708
  1.0000e+00       2.4411e-02(9.4269e-03)            0.9783(0.1456)              0.0422(0.0373)             1244.0708

BT5  1.0000e-04       8.5939e-05(5.8490e-05)            1.0000(0.0000)              0.0003(0.0002)              243.0037
  1.0000e-02       8.6922e-04(5.9616e-04)            1.0000(0.0000)              0.0025(0.0016)              243.0037
  1.0000e-01       2.6568e-03(2.0228e-03)            1.0000(0.0000)              0.0079(0.0050)              243.0037
  1.0000e+00       8.7472e-03(6.4463e-03)            1.0000(0.0000)              0.0251(0.0157)              243.0037


==> Figure/LeastSquare/Linear/Figure/SummaryS1D1M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      2.0159e-03(8.4798e-04)            0.9540(0.2095)              0.0019(0.0003)         16189377.4972         0.9400(0.2375)
         0      2.6373e-02(1.1015e-02)            0.9400(0.2375)              0.0243(0.0038)              442.9990         0.9350(0.2465)
        20      3.1869e-02(1.0289e-02)            0.8880(0.3154)              0.0243(0.0038)              240.0010         1.0000(0.0000)
        40      3.0908e-02(1.1850e-02)            0.8900(0.3129)              0.0243(0.0039)              379.9996         1.0000(0.0000)
        60      2.9270e-02(9.9109e-03)            0.9180(0.2744)              0.0243(0.0039)              519.9982         1.0000(0.0000)

Top0.4 ConstM      1.9883e-03(8.4654e-04)            0.9550(0.2073)              0.0019(0.0003)         17085960.1815         0.9550(0.2073)
         0      2.6097e-02(1.0484e-02)            0.9500(0.2179)              0.0240(0.0040)              442.9990         0.9250(0.2634)
        20      2.9209e-02(1.1200e-02)            0.9070(0.2904)              0.0240(0.0040)              240.0010         1.0000(0.0000)
        40      3.0082e-02(1.0692e-02)            0.9030(0.2960)              0.0240(0.0040)              379.9996         1.0000(0.0000)
        60      2.9328e-02(1.0510e-02)            0.9080(0.2890)              0.0240(0.0040)              519.9982         1.0000(0.0000)

Top0.5 ConstM      2.0385e-03(8.1991e-04)            0.9460(0.2260)              0.0019(0.0003)         17117046.9539         0.9600(0.1960)
         0      2.5801e-02(1.0217e-02)            0.9450(0.2280)              0.0239(0.0040)              442.9990         0.9800(0.1400)
        20      2.9278e-02(1.0455e-02)            0.9140(0.2804)              0.0240(0.0040)              240.0010         1.0000(0.0000)
        40      2.8357e-02(1.0756e-02)            0.9070(0.2904)              0.0239(0.0041)              379.9996         1.0000(0.0000)
        60      2.9980e-02(1.0628e-02)            0.9060(0.2918)              0.0240(0.0041)              519.9982         1.0000(0.0000)

Top0.6 ConstM      2.0297e-03(7.7989e-04)            0.9560(0.2051)              0.0019(0.0003)         16699894.1190         0.9550(0.2073)
         0      2.6146e-02(1.0732e-02)            0.9440(0.2299)              0.0239(0.0041)              442.9990         0.9250(0.2634)
        20      2.8867e-02(9.4947e-03)            0.9220(0.2682)              0.0239(0.0041)              240.0010         1.0000(0.0000)
        40      3.0934e-02(1.1089e-02)            0.8910(0.3116)              0.0239(0.0041)              379.9996         1.0000(0.0000)
        60      2.8459e-02(1.0672e-02)            0.9220(0.2682)              0.0239(0.0041)              519.9982         1.0000(0.0000)

Equ0.1 ConstM      2.1720e-03(8.2214e-04)            0.9410(0.2356)              0.0019(0.0003)         16591372.5878         0.9400(0.2375)
         0      2.6793e-02(1.1382e-02)            0.9420(0.2337)              0.0242(0.0039)              442.9990         0.9550(0.2073)
        20      3.0911e-02(9.4359e-03)            0.8920(0.3104)              0.0242(0.0039)              240.0010         1.0000(0.0000)
        40      2.9429e-02(1.0624e-02)            0.9070(0.2904)              0.0242(0.0039)              379.9996         1.0000(0.0000)
        60      2.9575e-02(1.0784e-02)            0.9110(0.2847)              0.0242(0.0039)              519.9982         1.0000(0.0000)

Equ0.2 ConstM      2.1073e-03(9.4651e-04)            0.9450(0.2280)              0.0019(0.0003)         16564921.5089         0.9600(0.1960)
         0      2.6524e-02(1.1181e-02)            0.9330(0.2500)              0.0241(0.0040)              442.9990         0.9350(0.2465)
        20      3.0938e-02(1.0736e-02)            0.9040(0.2946)              0.0241(0.0040)              240.0010         1.0000(0.0000)
        40      3.0277e-02(1.0389e-02)            0.9070(0.2904)              0.0241(0.0040)              379.9996         1.0000(0.0000)
        60      2.9379e-02(1.0473e-02)            0.9080(0.2890)              0.0241(0.0040)              519.9982         1.0000(0.0000)

Equ0.3 ConstM      2.0201e-03(7.7325e-04)            0.9690(0.1733)              0.0019(0.0003)         17816134.7511         0.9650(0.1838)
         0      2.5712e-02(1.1372e-02)            0.9320(0.2517)              0.0240(0.0041)              442.9990         0.9550(0.2073)
        20      3.0483e-02(1.0412e-02)            0.9060(0.2918)              0.0241(0.0041)              240.0010         1.0000(0.0000)
        40      3.1253e-02(1.1438e-02)            0.8870(0.3166)              0.0240(0.0041)              379.9996         1.0000(0.0000)
        60      2.9846e-02(1.0088e-02)            0.9090(0.2876)              0.0241(0.0041)              519.9982         1.0000(0.0000)


==> Figure/LeastSquare/Linear/Figure/SummaryS1D2M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      5.0911e-03(9.2544e-04)            0.9498(0.2185)              0.0023(0.0002)         71149851.2083         0.9500(0.2179)
         0      6.4920e-02(1.1712e-02)            0.9460(0.2260)              0.0287(0.0022)            15203.9862         0.9700(0.1706)
        20      6.8521e-02(1.0890e-02)            0.9350(0.2465)              0.0287(0.0022)             1860.1196         1.0000(0.0000)
        40      6.8152e-02(1.1753e-02)            0.9367(0.2434)              0.0287(0.0022)             2340.1148         0.9950(0.0705)
        60      6.8093e-02(1.1408e-02)            0.9335(0.2492)              0.0287(0.0022)             2820.1100         0.9950(0.0705)

Top0.4 ConstM      5.1294e-03(8.8612e-04)            0.9477(0.2225)              0.0023(0.0002)         72063611.9170         0.9700(0.1706)
         0      6.4260e-02(1.1507e-02)            0.9522(0.2132)              0.0288(0.0022)            15203.9862         0.9500(0.2179)
        20      6.7868e-02(1.0897e-02)            0.9395(0.2384)              0.0288(0.0022)             1860.1196         0.9950(0.0705)
        40      6.8659e-02(1.1260e-02)            0.9380(0.2412)              0.0289(0.0022)             2340.1148         0.9950(0.0705)
        60      6.8340e-02(1.2018e-02)            0.9400(0.2375)              0.0288(0.0022)             2820.1100         1.0000(0.0000)

Top0.5 ConstM      5.1599e-03(9.8092e-04)            0.9435(0.2309)              0.0023(0.0002)         67237313.1868         0.9598(0.1964)
         0      6.4411e-02(1.1164e-02)            0.9512(0.2153)              0.0289(0.0022)            15203.9862         0.9600(0.1960)
        20      6.7486e-02(1.1582e-02)            0.9380(0.2412)              0.0289(0.0022)             1860.1196         0.9900(0.0995)
        40      6.8290e-02(1.0724e-02)            0.9342(0.2478)              0.0289(0.0022)             2340.1148         0.9950(0.0705)
        60      6.8598e-02(1.0390e-02)            0.9403(0.2370)              0.0289(0.0022)             2820.1100         1.0000(0.0000)

Top0.6 ConstM      5.0962e-03(9.1072e-04)            0.9507(0.2164)              0.0023(0.0002)         69161097.8762         0.9700(0.1706)
         0      6.5674e-02(1.2789e-02)            0.9447(0.2285)              0.0290(0.0022)            15203.9862         0.9700(0.1706)
        20      6.8182e-02(1.1008e-02)            0.9383(0.2407)              0.0290(0.0022)             1860.1196         0.9950(0.0705)
        40      6.7941e-02(1.1457e-02)            0.9378(0.2416)              0.0290(0.0022)             2340.1148         1.0000(0.0000)
        60      6.7598e-02(1.1326e-02)            0.9430(0.2318)              0.0291(0.0022)             2820.1100         1.0000(0.0000)

Equ0.1 ConstM      5.1015e-03(8.7044e-04)            0.9525(0.2127)              0.0023(0.0002)         71077050.4271         0.9750(0.1561)
         0      6.4619e-02(1.1452e-02)            0.9507(0.2164)              0.0288(0.0022)            15203.9862         0.9500(0.2179)
        20      6.8565e-02(1.0577e-02)            0.9303(0.2547)              0.0288(0.0023)             1860.1196         1.0000(0.0000)
        40      6.8221e-02(1.1272e-02)            0.9393(0.2389)              0.0288(0.0022)             2340.1148         0.9900(0.0995)
        60      6.7128e-02(1.0734e-02)            0.9407(0.2361)              0.0288(0.0022)             2820.1100         1.0000(0.0000)

Equ0.2 ConstM      5.1573e-03(8.8334e-04)            0.9485(0.2210)              0.0023(0.0002)         63103131.9519         0.9550(0.2073)
         0      6.4428e-02(1.1997e-02)            0.9495(0.2190)              0.0289(0.0023)            15203.9862         0.9450(0.2280)
        20      6.7755e-02(9.8380e-03)            0.9425(0.2328)              0.0289(0.0023)             1860.1196         1.0000(0.0000)
        40      6.7002e-02(1.1024e-02)            0.9440(0.2299)              0.0289(0.0023)             2340.1148         1.0000(0.0000)
        60      6.7614e-02(1.0696e-02)            0.9417(0.2342)              0.0289(0.0023)             2820.1100         0.9900(0.0995)

Equ0.3 ConstM      5.1491e-03(8.3873e-04)            0.9505(0.2169)              0.0023(0.0002)         71184473.0061         0.9300(0.2551)
         0      6.7762e-02(1.1195e-02)            0.9450(0.2280)              0.0290(0.0023)            15203.9862         0.9750(0.1561)
        20      6.6673e-02(1.0376e-02)            0.9472(0.2235)              0.0291(0.0023)             1860.1196         0.9900(0.0995)
        40      6.7031e-02(1.0957e-02)            0.9420(0.2337)              0.0291(0.0023)             2340.1148         0.9900(0.0995)
        60      6.7278e-02(1.1609e-02)            0.9405(0.2366)              0.0291(0.0023)             2820.1100         0.9950(0.0705)


==> Figure/LeastSquare/Linear/Figure/SummaryS1D3M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      7.5173e-03(9.4078e-04)            0.9499(0.2182)              0.0023(0.0001)        230134815.4288         0.9581(0.2003)
         0      9.5303e-02(1.2389e-02)            0.9530(0.2116)              0.0300(0.0014)           102655.9468         0.9450(0.2280)
        20      2.5146e-01(6.5811e-01)            0.8288(0.3767)              0.0402(0.0533)             6240.9109         0.9950(0.0705)
        40      1.0018e-01(1.1498e-02)            0.9432(0.2314)              0.0301(0.0014)             7160.9017         0.9850(0.1216)
        60      9.9246e-02(1.2446e-02)            0.9421(0.2335)              0.0301(0.0014)             8080.8925         0.9650(0.1838)

Top0.4 ConstM      7.5309e-03(9.5375e-04)            0.9497(0.2185)              0.0023(0.0001)        231495041.2139         0.9219(0.2684)
         0      9.7587e-02(1.1629e-02)            0.9474(0.2233)              0.0301(0.0015)           102655.9468         0.9650(0.1838)
        20      2.2548e-01(5.7705e-01)            0.8307(0.3750)              0.0383(0.0502)             6240.9109         0.9800(0.1400)
        40      9.8952e-02(1.2334e-02)            0.9436(0.2306)              0.0302(0.0015)             7160.9017         0.9850(0.1216)
        60      9.8292e-02(1.1644e-02)            0.9447(0.2285)              0.0302(0.0015)             8080.8925         0.9900(0.0995)

Top0.5 ConstM      7.5130e-03(8.8505e-04)            0.9497(0.2185)              0.0023(0.0001)        204073927.8037         0.9326(0.2506)
         0      9.6134e-02(1.2211e-02)            0.9516(0.2146)              0.0302(0.0015)           102655.9468         0.9550(0.2073)
        20      1.7851e-01(2.3631e-01)            0.8456(0.3613)              0.0346(0.0170)             6240.9109         0.9700(0.1706)
        40      9.8440e-02(1.4904e-02)            0.9460(0.2260)              0.0303(0.0016)             7160.9017         0.9600(0.1960)
        60      9.8160e-02(1.1032e-02)            0.9479(0.2223)              0.0303(0.0015)             8080.8925         0.9650(0.1838)

Top0.6 ConstM      7.5263e-03(9.2493e-04)            0.9473(0.2234)              0.0024(0.0001)        208581042.7315         0.9543(0.2088)
         0      9.6095e-02(1.1397e-02)            0.9561(0.2048)              0.0303(0.0015)           102655.9468         0.9650(0.1838)
        20      2.5698e-01(6.3840e-01)            0.8376(0.3688)              0.0411(0.0520)             6240.9109         0.9800(0.1400)
        40      9.6030e-02(1.2552e-02)            0.9527(0.2122)              0.0303(0.0015)             7160.9017         0.9750(0.1561)
        60      9.7805e-02(1.1968e-02)            0.9458(0.2265)              0.0303(0.0015)             8080.8925         0.9750(0.1561)

Equ0.1 ConstM      7.4176e-03(9.0581e-04)            0.9525(0.2127)              0.0023(0.0001)        173820750.1134         0.9397(0.2380)
         0      9.6855e-02(1.2472e-02)            0.9503(0.2174)              0.0301(0.0014)           102655.9468         0.9250(0.2634)
        20      1.9606e-01(2.5433e-01)            0.8430(0.3638)              0.0358(0.0178)             6240.9109         0.9600(0.1960)
        40      1.0037e-01(1.1893e-02)            0.9390(0.2393)              0.0302(0.0014)             7160.9017         0.9650(0.1838)
        60      9.8014e-02(1.2034e-02)            0.9455(0.2270)              0.0302(0.0014)             8080.8925         0.9750(0.1561)

Equ0.2 ConstM      7.4840e-03(9.0068e-04)            0.9535(0.2106)              0.0024(0.0001)        192694961.8303         0.9550(0.2073)
         0      9.8095e-02(1.2431e-02)            0.9489(0.2203)              0.0303(0.0015)           102655.9468         0.9550(0.2073)
        20      1.8609e-01(2.4116e-01)            0.8455(0.3614)              0.0353(0.0176)             6240.9109         0.9500(0.2179)
        40      9.8394e-02(1.1558e-02)            0.9469(0.2243)              0.0303(0.0015)             7160.9017         0.9950(0.0705)
        60      9.8179e-02(1.1610e-02)            0.9469(0.2243)              0.0303(0.0015)             8080.8925         0.9950(0.0705)

Equ0.3 ConstM      7.6224e-03(9.7743e-04)            0.9515(0.2148)              0.0024(0.0001)        215092766.4211         0.9497(0.2185)
         0      9.8288e-02(1.1968e-02)            0.9516(0.2146)              0.0305(0.0015)           102655.9468         0.9500(0.2179)
        20      1.4446e-01(1.0112e-01)            0.8652(0.3415)              0.0325(0.0054)             6240.9109         0.9500(0.2179)
        40      9.6391e-02(1.2117e-02)            0.9528(0.2122)              0.0305(0.0015)             7160.9017         0.9900(0.0995)
        60      9.8332e-02(1.1773e-02)            0.9500(0.2179)              0.0305(0.0015)             8080.8925         0.9600(0.1960)


==> Figure/LeastSquare/Linear/Figure/SummaryS1D4M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      9.5366e-03(9.1264e-04)            0.9447(0.2285)              0.0024(0.0001)        441552192.7004         0.9556(0.2061)
         0      1.2207e-01(1.2789e-02)            0.9497(0.2186)              0.0311(0.0012)           312462.8830         0.9200(0.2713)
        20      1.2564e-01(1.6713e-02)            0.9457(0.2267)              0.0312(0.0014)            13042.8772         0.9450(0.2280)
        40      1.2338e-01(1.1782e-02)            0.9491(0.2198)              0.0312(0.0012)            14382.8638         0.9450(0.2280)
        60      1.2387e-01(1.1512e-02)            0.9474(0.2232)              0.0312(0.0012)            15722.8504         0.9750(0.1561)

Top0.4 ConstM      9.3254e-03(8.5300e-04)            0.9527(0.2123)              0.0024(0.0001)        354867729.9985         0.9635(0.1874)
         0      1.2407e-01(1.2339e-02)            0.9491(0.2198)              0.0313(0.0012)           312462.8830         0.9500(0.2179)
        20      1.2324e-01(1.6055e-02)            0.9495(0.2190)              0.0313(0.0013)            13042.8772         0.9350(0.2465)
        40      1.2253e-01(1.1806e-02)            0.9513(0.2152)              0.0313(0.0012)            14382.8638         0.9550(0.2073)
        60      1.2380e-01(1.2420e-02)            0.9476(0.2229)              0.0313(0.0012)            15722.8504         0.9400(0.2375)

Top0.5 ConstM      9.4338e-03(9.2371e-04)            0.9481(0.2218)              0.0024(0.0001)        353760329.3571         0.9588(0.1988)
         0      1.2311e-01(1.1683e-02)            0.9517(0.2145)              0.0313(0.0012)           312462.8830         0.9550(0.2073)
        20      1.2281e-01(1.1324e-02)            0.9511(0.2157)              0.0314(0.0012)            13042.8772         0.9550(0.2073)
        40      1.2287e-01(1.1897e-02)            0.9521(0.2136)              0.0314(0.0012)            14382.8638         0.9750(0.1561)
        60      1.2323e-01(1.2454e-02)            0.9516(0.2146)              0.0314(0.0012)            15722.8504         0.9750(0.1561)

Top0.6 ConstM      9.5081e-03(9.4015e-04)            0.9491(0.2197)              0.0024(0.0001)        353373321.6540         0.9368(0.2432)
         0      1.2390e-01(1.1930e-02)            0.9507(0.2166)              0.0315(0.0013)           312462.8830         0.9550(0.2073)
        20      1.2189e-01(1.1517e-02)            0.9536(0.2104)              0.0315(0.0013)            13042.8772         0.9400(0.2375)
        40      1.2211e-01(1.2511e-02)            0.9538(0.2098)              0.0315(0.0012)            14382.8638         0.9250(0.2634)
        60      1.2273e-01(1.3084e-02)            0.9522(0.2132)              0.0315(0.0012)            15722.8504         0.9500(0.2179)

Equ0.1 ConstM      9.4003e-03(9.4620e-04)            0.9486(0.2209)              0.0024(0.0001)        299536428.0564         0.9343(0.2477)
         0      1.2289e-01(1.2089e-02)            0.9501(0.2178)              0.0313(0.0012)           312462.8830         0.9600(0.1960)
        20      1.2368e-01(1.2040e-02)            0.9484(0.2212)              0.0313(0.0012)            13042.8772         0.9200(0.2713)
        40      1.2311e-01(1.2313e-02)            0.9504(0.2171)              0.0313(0.0012)            14382.8638         0.9400(0.2375)
        60      1.2326e-01(1.1175e-02)            0.9473(0.2235)              0.0313(0.0012)            15722.8504         0.9300(0.2551)

Equ0.2 ConstM      9.4217e-03(9.7075e-04)            0.9507(0.2164)              0.0024(0.0001)        296068514.1675         0.9500(0.2179)
         0      1.2446e-01(1.3414e-02)            0.9477(0.2227)              0.0315(0.0012)           312462.8830         0.9500(0.2179)
        20      1.2137e-01(1.2149e-02)            0.9522(0.2132)              0.0314(0.0013)            13042.8772         0.9050(0.2932)
        40      1.2074e-01(1.2151e-02)            0.9566(0.2038)              0.0314(0.0013)            14382.8638         0.9300(0.2551)
        60      1.2132e-01(1.1523e-02)            0.9537(0.2102)              0.0315(0.0013)            15722.8504         0.9100(0.2862)

Equ0.3 ConstM      9.4579e-03(9.4233e-04)            0.9508(0.2162)              0.0024(0.0001)        319702105.3902         0.9550(0.2073)
         0      1.2484e-01(1.1720e-02)            0.9494(0.2191)              0.0317(0.0013)           312462.8830         0.9600(0.1960)
        20      1.1831e-01(1.2270e-02)            0.9601(0.1958)              0.0316(0.0013)            13042.8772         0.9100(0.2862)
        40      1.2018e-01(1.1835e-02)            0.9587(0.1991)              0.0316(0.0013)            14382.8638         0.9500(0.2179)
        60      1.1989e-01(1.2369e-02)            0.9600(0.1960)              0.0316(0.0013)            15722.8504         0.9650(0.1838)


==> Figure/LeastSquare/Nonlinear/Figure/SummaryS1D1M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      2.5012e-03(9.5002e-04)            0.9490(0.2200)              0.0022(0.0003)          9383817.5953         0.9450(0.2280)
         0      3.0885e-02(1.1335e-02)            0.9490(0.2200)              0.0282(0.0037)              305.9991         0.9450(0.2280)
        20      3.3252e-02(1.1315e-02)            0.9350(0.2465)              0.0282(0.0037)              210.0001         1.0000(0.0000)
        40      3.2499e-02(1.1031e-02)            0.9340(0.2483)              0.0282(0.0037)              329.9989         1.0000(0.0000)
        60      3.1052e-02(1.0494e-02)            0.9390(0.2393)              0.0282(0.0038)              449.9977         0.9950(0.0705)

Top0.4 ConstM      2.4226e-03(9.5183e-04)            0.9490(0.2200)              0.0023(0.0003)         10077576.3676         0.9650(0.1838)
         0      3.1127e-02(1.0880e-02)            0.9490(0.2200)              0.0287(0.0037)              305.9991         0.9350(0.2465)
        20      3.4071e-02(1.0709e-02)            0.9260(0.2618)              0.0287(0.0037)              210.0001         1.0000(0.0000)
        40      3.3456e-02(1.1530e-02)            0.9260(0.2618)              0.0287(0.0037)              329.9989         1.0000(0.0000)
        60      3.3416e-02(1.1494e-02)            0.9210(0.2697)              0.0287(0.0037)              449.9977         1.0000(0.0000)

Top0.5 ConstM      2.6068e-03(9.5906e-04)            0.9390(0.2393)              0.0023(0.0003)          9986598.3436         0.9500(0.2179)
         0      3.1820e-02(1.2435e-02)            0.9370(0.2430)              0.0289(0.0037)              305.9991         0.9700(0.1706)
        20      3.2087e-02(1.2098e-02)            0.9360(0.2448)              0.0289(0.0037)              210.0001         1.0000(0.0000)
        40      3.1642e-02(1.0125e-02)            0.9500(0.2179)              0.0288(0.0037)              329.9989         1.0000(0.0000)
        60      3.2938e-02(1.1323e-02)            0.9300(0.2551)              0.0289(0.0037)              449.9977         1.0000(0.0000)

Top0.6 ConstM      2.4450e-03(9.2610e-04)            0.9470(0.2240)              0.0023(0.0003)         10003553.9434         0.9400(0.2375)
         0      3.2257e-02(1.1350e-02)            0.9430(0.2318)              0.0290(0.0037)              305.9991         0.9400(0.2375)
        20      3.3016e-02(1.0336e-02)            0.9410(0.2356)              0.0291(0.0036)              210.0001         1.0000(0.0000)
        40      3.3567e-02(1.1574e-02)            0.9320(0.2517)              0.0290(0.0037)              329.9989         1.0000(0.0000)
        60      3.2254e-02(1.1102e-02)            0.9420(0.2337)              0.0290(0.0036)              449.9977         1.0000(0.0000)

Equ0.1 ConstM      2.4716e-03(9.0605e-04)            0.9550(0.2073)              0.0023(0.0003)          9287856.4647         0.9400(0.2375)
         0      3.1841e-02(1.1472e-02)            0.9310(0.2535)              0.0283(0.0037)              305.9991         0.9400(0.2375)
        20      3.0638e-02(1.1503e-02)            0.9370(0.2430)              0.0283(0.0037)              210.0001         1.0000(0.0000)
        40      3.1717e-02(1.0969e-02)            0.9300(0.2551)              0.0284(0.0037)              329.9989         1.0000(0.0000)
        60      3.2591e-02(1.2154e-02)            0.9360(0.2448)              0.0283(0.0037)              449.9977         0.9950(0.0705)

Equ0.2 ConstM      2.4666e-03(8.4404e-04)            0.9480(0.2220)              0.0023(0.0003)          9739704.6812         0.9400(0.2375)
         0      3.0744e-02(1.1878e-02)            0.9430(0.2318)              0.0285(0.0037)              305.9991         0.9500(0.2179)
        20      3.3561e-02(9.9963e-03)            0.9220(0.2682)              0.0285(0.0037)              210.0001         1.0000(0.0000)
        40      3.2053e-02(1.0702e-02)            0.9360(0.2448)              0.0285(0.0037)              329.9989         1.0000(0.0000)
        60      3.1098e-02(1.1844e-02)            0.9520(0.2138)              0.0285(0.0037)              449.9977         1.0000(0.0000)

Equ0.3 ConstM      2.4547e-03(9.3691e-04)            0.9500(0.2179)              0.0023(0.0003)          9545761.5880         0.9450(0.2280)
         0      3.1796e-02(1.0491e-02)            0.9550(0.2073)              0.0287(0.0037)              305.9991         0.9500(0.2179)
        20      3.2814e-02(1.1520e-02)            0.9310(0.2535)              0.0287(0.0036)              210.0001         1.0000(0.0000)
        40      3.1893e-02(1.0696e-02)            0.9400(0.2375)              0.0287(0.0036)              329.9989         1.0000(0.0000)
        60      3.1592e-02(1.1155e-02)            0.9510(0.2159)              0.0287(0.0037)              449.9977         0.9950(0.0705)


==> Figure/LeastSquare/Nonlinear/Figure/SummaryS1D2M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      5.5701e-03(9.2324e-04)            0.9465(0.2250)              0.0025(0.0001)         34394136.6042         0.9400(0.2375)
         0      7.0713e-02(1.2258e-02)            0.9510(0.2159)              0.0314(0.0009)            10520.9874         0.9700(0.1706)
        20      7.0698e-02(1.1315e-02)            0.9490(0.2200)              0.0314(0.0009)             1680.0758         0.9450(0.2280)
        40      7.0795e-02(1.1063e-02)            0.9455(0.2270)              0.0314(0.0009)             2100.0716         0.9100(0.2862)
        60      7.0868e-02(1.1636e-02)            0.9500(0.2179)              0.0314(0.0009)             2520.0674         0.9400(0.2375)

Top0.4 ConstM      5.5098e-03(8.8011e-04)            0.9535(0.2106)              0.0025(0.0001)         36385429.7332         0.9650(0.1838)
         0      7.1299e-02(1.2121e-02)            0.9455(0.2270)              0.0317(0.0008)            10520.9874         0.9700(0.1706)
        20      7.0410e-02(1.0494e-02)            0.9510(0.2159)              0.0317(0.0008)             1680.0758         0.9500(0.2179)
        40      7.2064e-02(1.0521e-02)            0.9467(0.2245)              0.0317(0.0008)             2100.0716         0.9350(0.2465)
        60      7.2606e-02(1.1259e-02)            0.9445(0.2290)              0.0317(0.0008)             2520.0674         0.9500(0.2179)

Top0.5 ConstM      5.6262e-03(9.7274e-04)            0.9483(0.2215)              0.0025(0.0001)         37880561.1148         0.9850(0.1216)
         0      7.0463e-02(1.0943e-02)            0.9543(0.2089)              0.0318(0.0008)            10520.9874         0.9350(0.2465)
        20      7.1903e-02(1.1550e-02)            0.9517(0.2143)              0.0318(0.0008)             1680.0758         0.9100(0.2862)
        40      7.1503e-02(1.1127e-02)            0.9535(0.2106)              0.0318(0.0008)             2100.0716         0.9200(0.2713)
        60      7.1486e-02(1.0821e-02)            0.9492(0.2195)              0.0318(0.0008)             2520.0674         0.9650(0.1838)

Top0.6 ConstM      5.7206e-03(9.6932e-04)            0.9465(0.2250)              0.0025(0.0001)         38951806.1546         0.9350(0.2465)
         0      7.1458e-02(1.0751e-02)            0.9513(0.2153)              0.0320(0.0008)            10520.9874         0.9200(0.2713)
        20      7.1921e-02(1.1606e-02)            0.9535(0.2106)              0.0320(0.0008)             1680.0758         0.9200(0.2713)
        40      7.2145e-02(1.1628e-02)            0.9507(0.2164)              0.0320(0.0008)             2100.0716         0.9600(0.1960)
        60      7.3269e-02(1.1532e-02)            0.9475(0.2230)              0.0320(0.0008)             2520.0674         0.9550(0.2073)

Equ0.1 ConstM      5.6554e-03(8.7507e-04)            0.9447(0.2285)              0.0025(0.0001)         36242778.8321         0.9250(0.2634)
         0      7.0101e-02(1.1714e-02)            0.9562(0.2045)              0.0316(0.0009)            10520.9874         0.9600(0.1960)
        20      7.2374e-02(1.1801e-02)            0.9507(0.2164)              0.0316(0.0009)             1680.0758         0.9350(0.2465)
        40      7.2651e-02(1.1568e-02)            0.9517(0.2143)              0.0316(0.0009)             2100.0716         0.9700(0.1706)
        60      7.1270e-02(1.1009e-02)            0.9497(0.2185)              0.0316(0.0009)             2520.0674         0.9450(0.2280)

Equ0.2 ConstM      5.6269e-03(8.9378e-04)            0.9523(0.2132)              0.0025(0.0001)         36865114.6136         0.9700(0.1706)
         0      7.1597e-02(1.2371e-02)            0.9460(0.2260)              0.0318(0.0009)            10520.9874         0.9350(0.2465)
        20      7.2994e-02(1.0800e-02)            0.9473(0.2235)              0.0318(0.0008)             1680.0758         0.9250(0.2634)
        40      7.1096e-02(1.1420e-02)            0.9477(0.2225)              0.0318(0.0008)             2100.0716         0.9650(0.1838)
        60      7.1233e-02(1.1739e-02)            0.9510(0.2159)              0.0318(0.0008)             2520.0674         0.9550(0.2073)

Equ0.3 ConstM      5.6264e-03(9.6621e-04)            0.9527(0.2122)              0.0025(0.0001)         36995422.0779         0.9350(0.2465)
         0      7.3304e-02(1.1058e-02)            0.9450(0.2280)              0.0320(0.0008)            10520.9874         0.9300(0.2551)
        20      7.0933e-02(1.1748e-02)            0.9512(0.2153)              0.0320(0.0008)             1680.0758         0.9450(0.2280)
        40      7.1361e-02(1.1400e-02)            0.9548(0.2079)              0.0320(0.0008)             2100.0716         0.9550(0.2073)
        60      7.1794e-02(1.1505e-02)            0.9510(0.2159)              0.0320(0.0008)             2520.0674         0.9350(0.2465)


==> Figure/LeastSquare/Nonlinear/Figure/SummaryS1D3M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      7.9239e-03(9.1492e-04)            0.9523(0.2132)              0.0025(0.0000)         67887974.7146         0.9550(0.2073)
         0      1.0438e-01(1.1404e-02)            0.9499(0.2182)              0.0324(0.0006)            73840.9508         0.9500(0.2179)
        20      1.0631e-01(1.2045e-02)            0.9444(0.2292)              0.0323(0.0006)             5740.6318         0.8400(0.3666)
        40      1.0317e-01(1.1546e-02)            0.9494(0.2192)              0.0323(0.0006)             6560.6236         0.8650(0.3417)
        60      1.0336e-01(1.2088e-02)            0.9506(0.2166)              0.0324(0.0006)             7380.6154         0.8550(0.3521)

Top0.4 ConstM      8.0341e-03(8.8216e-04)            0.9539(0.2098)              0.0025(0.0000)         72554106.2230         0.9450(0.2280)
         0      1.0399e-01(1.1052e-02)            0.9497(0.2185)              0.0325(0.0006)            73840.9508         0.9500(0.2179)
        20      1.0330e-01(1.1580e-02)            0.9511(0.2156)              0.0326(0.0006)             5740.6318         0.8050(0.3962)
        40      1.0264e-01(1.1136e-02)            0.9551(0.2070)              0.0326(0.0006)             6560.6236         0.8900(0.3129)
        60      1.0346e-01(1.2501e-02)            0.9500(0.2179)              0.0326(0.0006)             7380.6154         0.8950(0.3066)

Top0.5 ConstM      8.0809e-03(9.0131e-04)            0.9520(0.2138)              0.0025(0.0000)         80163038.1732         0.9300(0.2551)
         0      1.0449e-01(1.2003e-02)            0.9509(0.2161)              0.0327(0.0006)            73840.9508         0.9550(0.2073)
        20      1.0164e-01(1.2078e-02)            0.9563(0.2045)              0.0327(0.0006)             5740.6318         0.8350(0.3712)
        40      1.0338e-01(1.2043e-02)            0.9545(0.2084)              0.0327(0.0006)             6560.6236         0.8000(0.4000)
        60      1.0400e-01(1.2016e-02)            0.9551(0.2070)              0.0327(0.0006)             7380.6154         0.8850(0.3190)

Top0.6 ConstM      8.1175e-03(9.9814e-04)            0.9499(0.2182)              0.0025(0.0000)         81932666.5745         0.9500(0.2179)
         0      1.0416e-01(1.1688e-02)            0.9561(0.2048)              0.0329(0.0006)            73840.9508         0.9450(0.2280)
        20      1.0314e-01(1.1836e-02)            0.9551(0.2070)              0.0329(0.0006)             5740.6318         0.8350(0.3712)
        40      1.0297e-01(1.2028e-02)            0.9535(0.2106)              0.0328(0.0006)             6560.6236         0.7800(0.4142)
        60      1.0414e-01(1.2142e-02)            0.9506(0.2166)              0.0328(0.0006)             7380.6154         0.8450(0.3619)

Equ0.1 ConstM      8.0595e-03(8.7065e-04)            0.9486(0.2208)              0.0025(0.0000)         74034192.1247         0.9550(0.2073)
         0      1.0447e-01(1.1681e-02)            0.9486(0.2208)              0.0325(0.0006)            73840.9508         0.9500(0.2179)
        20      1.0521e-01(1.1147e-02)            0.9512(0.2153)              0.0326(0.0006)             5740.6318         0.7300(0.4440)
        40      1.0391e-01(1.2841e-02)            0.9502(0.2174)              0.0326(0.0006)             6560.6236         0.8550(0.3521)
        60      1.0424e-01(1.1388e-02)            0.9517(0.2143)              0.0326(0.0006)             7380.6154         0.8800(0.3250)

Equ0.2 ConstM      8.1070e-03(8.8731e-04)            0.9494(0.2192)              0.0025(0.0000)         80720232.6640         0.9650(0.1838)
         0      1.0617e-01(1.1888e-02)            0.9496(0.2187)              0.0328(0.0006)            73840.9508         0.9700(0.1706)
        20      1.0356e-01(1.2013e-02)            0.9555(0.2062)              0.0328(0.0006)             5740.6318         0.7900(0.4073)
        40      1.0531e-01(1.1651e-02)            0.9499(0.2182)              0.0328(0.0006)             6560.6236         0.8250(0.3800)
        60      1.0382e-01(1.1682e-02)            0.9526(0.2124)              0.0328(0.0006)             7380.6154         0.9150(0.2789)

Equ0.3 ConstM      8.1675e-03(9.6503e-04)            0.9488(0.2205)              0.0026(0.0000)         82412488.1713         0.9450(0.2280)
         0      1.0678e-01(1.2571e-02)            0.9494(0.2192)              0.0330(0.0006)            73840.9508         0.9400(0.2375)
        20      1.0233e-01(1.0839e-02)            0.9590(0.1983)              0.0330(0.0006)             5740.6318         0.8500(0.3571)
        40      1.0282e-01(1.0995e-02)            0.9583(0.2000)              0.0330(0.0006)             6560.6236         0.8850(0.3190)
        60      1.0487e-01(1.2598e-02)            0.9497(0.2185)              0.0330(0.0006)             7380.6154         0.9050(0.2932)


==> Figure/LeastSquare/Nonlinear/Figure/SummaryS1D4M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      9.9442e-03(9.2457e-04)            0.9489(0.2202)              0.0025(0.0000)        103580157.1125         0.9450(0.2280)
         0      1.3045e-01(1.1051e-02)            0.9482(0.2217)              0.0331(0.0006)           237960.8902         0.9650(0.1838)
        20      1.3081e-01(1.1892e-02)            0.9469(0.2242)              0.0331(0.0006)            12202.1478         0.8600(0.3470)
        40      1.2945e-01(1.2821e-02)            0.9504(0.2171)              0.0330(0.0006)            13422.1356         0.8650(0.3417)
        60      1.3212e-01(1.2900e-02)            0.9466(0.2249)              0.0331(0.0006)            14642.1234         0.8300(0.3756)

Top0.4 ConstM      9.9325e-03(9.0503e-04)            0.9518(0.2141)              0.0025(0.0000)        109848502.8711         0.9700(0.1706)
         0      1.3071e-01(1.2583e-02)            0.9522(0.2134)              0.0333(0.0005)           237960.8902         0.9400(0.2375)
        20      1.2921e-01(1.2232e-02)            0.9514(0.2150)              0.0332(0.0006)            12202.1478         0.7700(0.4208)
        40      1.3111e-01(1.1971e-02)            0.9487(0.2205)              0.0333(0.0006)            13422.1356         0.7550(0.4301)
        60      1.2995e-01(1.2284e-02)            0.9528(0.2122)              0.0332(0.0005)            14642.1234         0.8300(0.3756)

Top0.5 ConstM      9.9849e-03(9.0756e-04)            0.9482(0.2217)              0.0025(0.0000)        119048067.8086         0.9850(0.1216)
         0      1.3118e-01(1.3231e-02)            0.9497(0.2185)              0.0333(0.0005)           237960.8902         0.9450(0.2280)
        20      1.2977e-01(1.1541e-02)            0.9559(0.2053)              0.0334(0.0006)            12202.1478         0.7700(0.4208)
        40      1.2798e-01(1.2873e-02)            0.9546(0.2082)              0.0334(0.0005)            13422.1356         0.8150(0.3883)
        60      1.2899e-01(1.1954e-02)            0.9569(0.2030)              0.0334(0.0005)            14642.1234         0.7950(0.4037)

Top0.6 ConstM      1.0010e-02(9.1557e-04)            0.9491(0.2198)              0.0025(0.0000)        121269402.3489         0.9500(0.2179)
         0      1.3220e-01(1.1858e-02)            0.9476(0.2229)              0.0336(0.0005)           237960.8902         0.9350(0.2465)
        20      1.2827e-01(1.1761e-02)            0.9568(0.2032)              0.0335(0.0006)            12202.1478         0.7350(0.4413)
        40      1.2999e-01(1.2096e-02)            0.9522(0.2132)              0.0335(0.0005)            13422.1356         0.7450(0.4359)
        60      1.2821e-01(1.2421e-02)            0.9570(0.2029)              0.0335(0.0005)            14642.1234         0.7550(0.4301)

Equ0.1 ConstM      9.9521e-03(9.4345e-04)            0.9490(0.2200)              0.0025(0.0000)        114985905.8982         0.9500(0.2179)
         0      1.3046e-01(1.2279e-02)            0.9531(0.2115)              0.0333(0.0006)           237960.8902         0.9500(0.2179)
        20      1.2936e-01(1.1462e-02)            0.9544(0.2086)              0.0333(0.0005)            12202.1478         0.8450(0.3619)
        40      1.3034e-01(1.1753e-02)            0.9516(0.2146)              0.0333(0.0006)            13422.1356         0.7650(0.4240)
        60      1.2907e-01(1.2066e-02)            0.9522(0.2134)              0.0333(0.0006)            14642.1234         0.7950(0.4037)

Equ0.2 ConstM      9.9280e-03(8.5458e-04)            0.9528(0.2120)              0.0025(0.0000)        123893833.2091         0.9200(0.2713)
         0      1.3098e-01(1.3434e-02)            0.9521(0.2136)              0.0335(0.0005)           237960.8902         0.9400(0.2375)
        20      1.2966e-01(1.1698e-02)            0.9533(0.2109)              0.0335(0.0006)            12202.1478         0.7850(0.4108)
        40      1.2878e-01(1.1964e-02)            0.9563(0.2045)              0.0335(0.0005)            13422.1356         0.7800(0.4142)
        60      1.3078e-01(1.1652e-02)            0.9489(0.2202)              0.0335(0.0006)            14642.1234         0.8350(0.3712)

Equ0.3 ConstM      1.0024e-02(9.7839e-04)            0.9515(0.2148)              0.0026(0.0000)        130752008.9539         0.9500(0.2179)
         0      1.3420e-01(1.2170e-02)            0.9451(0.2278)              0.0338(0.0005)           237960.8902         0.9700(0.1706)
        20      1.2463e-01(1.2946e-02)            0.9646(0.1848)              0.0336(0.0005)            12202.1478         0.7650(0.4240)
        40      1.2826e-01(1.2074e-02)            0.9577(0.2013)              0.0337(0.0005)            13422.1356         0.8350(0.3712)
        60      1.2624e-01(1.1254e-02)            0.9619(0.1914)              0.0337(0.0006)            14642.1234         0.8450(0.3619)


==> Figure/Logistic/Linear/Figure/SummaryS1D1M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      1.3370e-03(5.4876e-04)            0.9560(0.2051)              0.0012(0.0004)          7954925.1309         0.9600(0.1960)
         0      1.8846e-02(8.0964e-03)            0.9110(0.2847)              0.0153(0.0047)              442.9990         0.9450(0.2280)
        20      2.3102e-02(7.8964e-03)            0.8090(0.3931)              0.0153(0.0047)              240.0010         1.0000(0.0000)
        40      2.2309e-02(9.0502e-03)            0.8170(0.3867)              0.0152(0.0047)              379.9996         1.0000(0.0000)
        60      2.1177e-02(8.4177e-03)            0.8450(0.3619)              0.0153(0.0047)              519.9982         1.0000(0.0000)

Top0.4 ConstM      1.3289e-03(5.7401e-04)            0.9430(0.2318)              0.0012(0.0004)          7388164.9849         0.9500(0.2179)
         0      1.8496e-02(7.5398e-03)            0.9100(0.2862)              0.0149(0.0045)              442.9990         0.9400(0.2375)
        20      2.1036e-02(7.8560e-03)            0.8500(0.3571)              0.0149(0.0045)              240.0010         1.0000(0.0000)
        40      2.1995e-02(8.0423e-03)            0.8390(0.3675)              0.0149(0.0045)              379.9996         1.0000(0.0000)
        60      2.0069e-02(8.0477e-03)            0.8640(0.3428)              0.0149(0.0045)              519.9982         1.0000(0.0000)

Top0.5 ConstM      1.3661e-03(6.0503e-04)            0.9320(0.2517)              0.0012(0.0004)          7402663.2329         0.9700(0.1706)
         0      1.8082e-02(7.7387e-03)            0.9160(0.2774)              0.0148(0.0045)              442.9990         0.9650(0.1838)
        20      2.1345e-02(8.4900e-03)            0.8350(0.3712)              0.0148(0.0045)              240.0010         1.0000(0.0000)
        40      2.0625e-02(7.4822e-03)            0.8450(0.3619)              0.0148(0.0045)              379.9996         1.0000(0.0000)
        60      2.0441e-02(8.5771e-03)            0.8570(0.3501)              0.0148(0.0045)              519.9982         1.0000(0.0000)

Top0.6 ConstM      1.2774e-03(5.5747e-04)            0.9610(0.1936)              0.0012(0.0004)          7177588.4898         0.9600(0.1960)
         0      1.8174e-02(7.8338e-03)            0.9070(0.2904)              0.0147(0.0045)              442.9990         0.9450(0.2280)
        20      2.0862e-02(7.6650e-03)            0.8430(0.3638)              0.0147(0.0045)              240.0010         1.0000(0.0000)
        40      1.9891e-02(7.1806e-03)            0.8590(0.3480)              0.0147(0.0045)              379.9996         1.0000(0.0000)
        60      1.9944e-02(7.5495e-03)            0.8590(0.3480)              0.0147(0.0045)              519.9982         1.0000(0.0000)

Equ0.1 ConstM      1.2342e-03(5.4844e-04)            0.9660(0.1812)              0.0012(0.0004)          7934113.0005         0.9750(0.1561)
         0      1.8681e-02(9.2777e-03)            0.9100(0.2862)              0.0151(0.0046)              442.9990         0.9700(0.1706)
        20      2.1178e-02(8.3904e-03)            0.8370(0.3694)              0.0151(0.0046)              240.0010         1.0000(0.0000)
        40      2.0935e-02(8.2313e-03)            0.8540(0.3531)              0.0151(0.0046)              379.9996         1.0000(0.0000)
        60      2.1139e-02(8.0435e-03)            0.8510(0.3561)              0.0151(0.0046)              519.9982         1.0000(0.0000)

Equ0.2 ConstM      1.3301e-03(6.3454e-04)            0.9410(0.2356)              0.0012(0.0004)          7254062.9545         0.9400(0.2375)
         0      1.8024e-02(8.0597e-03)            0.9260(0.2618)              0.0150(0.0046)              442.9990         0.9200(0.2713)
        20      2.1603e-02(8.4094e-03)            0.8320(0.3739)              0.0150(0.0046)              240.0010         1.0000(0.0000)
        40      2.0558e-02(7.1961e-03)            0.8720(0.3341)              0.0151(0.0046)              379.9996         1.0000(0.0000)
        60      2.0514e-02(8.0283e-03)            0.8570(0.3501)              0.0150(0.0046)              519.9982         1.0000(0.0000)

Equ0.3 ConstM      1.2933e-03(5.8428e-04)            0.9420(0.2337)              0.0012(0.0004)          7074710.7091         0.9600(0.1960)
         0      1.8410e-02(7.8560e-03)            0.9280(0.2585)              0.0149(0.0046)              442.9990         0.9300(0.2551)
        20      2.1809e-02(7.9195e-03)            0.8370(0.3694)              0.0149(0.0046)              240.0010         1.0000(0.0000)
        40      1.9938e-02(7.4942e-03)            0.8710(0.3352)              0.0149(0.0046)              379.9996         1.0000(0.0000)
        60      2.0981e-02(7.8996e-03)            0.8500(0.3571)              0.0149(0.0046)              519.9982         1.0000(0.0000)


==> Figure/Logistic/Linear/Figure/SummaryS1D2M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      3.1374e-03(5.5044e-04)            0.9430(0.2318)              0.0014(0.0001)         41091144.8117         0.9350(0.2465)
         0      4.0941e-02(7.8315e-03)            0.9357(0.2452)              0.0170(0.0019)            15203.9862         0.9400(0.2375)
        20      4.1138e-02(6.9978e-03)            0.9365(0.2439)              0.0171(0.0019)             1860.1196         0.9050(0.2932)
        40      4.0636e-02(7.7901e-03)            0.9382(0.2407)              0.0171(0.0019)             2340.1148         0.9300(0.2551)
        60      4.1451e-02(7.5324e-03)            0.9345(0.2474)              0.0170(0.0019)             2820.1100         0.9700(0.1706)

Top0.4 ConstM      2.9981e-03(5.0191e-04)            0.9462(0.2255)              0.0013(0.0001)         55037257.8503         0.9450(0.2280)
         0      4.0317e-02(7.8003e-03)            0.9263(0.2614)              0.0165(0.0018)            15203.9862         0.9500(0.2179)
        20      3.7922e-02(6.5312e-03)            0.9457(0.2265)              0.0164(0.0018)             1860.1196         0.9550(0.2073)
        40      3.9682e-02(7.2563e-03)            0.9335(0.2492)              0.0165(0.0018)             2340.1148         0.9150(0.2789)
        60      4.1236e-02(7.7861e-03)            0.9228(0.2670)              0.0165(0.0018)             2820.1100         0.9600(0.1960)

Top0.5 ConstM      2.9635e-03(5.3762e-04)            0.9493(0.2195)              0.0013(0.0001)         55658795.0180         0.9250(0.2634)
         0      4.0045e-02(8.4237e-03)            0.9260(0.2618)              0.0162(0.0018)            15203.9862         0.9300(0.2551)
        20      3.8202e-02(7.1641e-03)            0.9367(0.2434)              0.0162(0.0018)             1860.1196         0.9200(0.2713)
        40      3.8815e-02(7.2950e-03)            0.9355(0.2456)              0.0162(0.0018)             2340.1148         0.9350(0.2465)
        60      3.9022e-02(7.5383e-03)            0.9342(0.2478)              0.0162(0.0018)             2820.1100         0.9700(0.1706)

Top0.6 ConstM      2.8677e-03(5.1735e-04)            0.9500(0.2179)              0.0013(0.0001)         55901743.3770         0.9250(0.2634)
         0      3.8315e-02(8.2540e-03)            0.9323(0.2513)              0.0159(0.0018)            15203.9862         0.9200(0.2713)
        20      3.6561e-02(7.1079e-03)            0.9410(0.2356)              0.0159(0.0018)             1860.1196         0.9350(0.2465)
        40      3.6713e-02(6.7160e-03)            0.9457(0.2265)              0.0159(0.0018)             2340.1148         0.9600(0.1960)
        60      3.7958e-02(8.4215e-03)            0.9307(0.2539)              0.0159(0.0018)             2820.1100         0.9400(0.2375)

Equ0.1 ConstM      2.9247e-03(5.9491e-04)            0.9485(0.2210)              0.0013(0.0001)         54080538.9161         0.9750(0.1561)
         0      3.9883e-02(7.5707e-03)            0.9307(0.2539)              0.0164(0.0018)            15203.9862         0.9350(0.2465)
        20      3.8701e-02(7.0024e-03)            0.9430(0.2318)              0.0164(0.0018)             1860.1196         0.8900(0.3129)
        40      3.9259e-02(7.5389e-03)            0.9323(0.2513)              0.0164(0.0018)             2340.1148         0.9400(0.2375)
        60      3.9508e-02(7.5722e-03)            0.9365(0.2439)              0.0164(0.0018)             2820.1100         0.8950(0.3066)

Equ0.2 ConstM      2.8735e-03(4.9738e-04)            0.9510(0.2159)              0.0013(0.0001)         55797174.4285         0.9400(0.2375)
         0      3.7266e-02(7.7410e-03)            0.9320(0.2517)              0.0158(0.0018)            15203.9862         0.9350(0.2465)
        20      3.6748e-02(6.6772e-03)            0.9445(0.2290)              0.0159(0.0018)             1860.1196         0.9150(0.2789)
        40      3.7381e-02(6.8620e-03)            0.9363(0.2443)              0.0159(0.0018)             2340.1148         0.9500(0.2179)
        60      3.7567e-02(7.6692e-03)            0.9385(0.2402)              0.0159(0.0018)             2820.1100         0.9500(0.2179)

Equ0.3 ConstM      2.7790e-03(5.1920e-04)            0.9520(0.2138)              0.0012(0.0001)         56282593.4982         0.9650(0.1838)
         0      3.6582e-02(7.1983e-03)            0.9387(0.2398)              0.0154(0.0017)            15203.9862         0.9600(0.1960)
        20      3.6057e-02(7.1349e-03)            0.9425(0.2328)              0.0153(0.0017)             1860.1196         0.9050(0.2932)
        40      3.7427e-02(6.8764e-03)            0.9340(0.2483)              0.0154(0.0017)             2340.1148         0.9000(0.3000)
        60      3.6757e-02(6.5622e-03)            0.9365(0.2439)              0.0154(0.0017)             2820.1100         0.9200(0.2713)


==> Figure/Logistic/Linear/Figure/SummaryS1D3M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      4.0431e-03(4.8213e-04)            0.9543(0.2089)              0.0013(0.0001)        159122707.1084         0.9350(0.2465)
         0      5.4580e-02(7.4707e-03)            0.9296(0.2558)              0.0159(0.0010)           102655.9468         0.9400(0.2375)
        20      4.9962e-02(6.3594e-03)            0.9540(0.2095)              0.0159(0.0010)             6240.9109         0.8400(0.3666)
        40      5.2246e-02(6.5460e-03)            0.9439(0.2302)              0.0159(0.0010)             7160.9017         0.8750(0.3307)
        60      5.1730e-02(7.2936e-03)            0.9456(0.2268)              0.0159(0.0010)             8080.8925         0.8850(0.3190)

Top0.4 ConstM      3.8532e-03(4.5889e-04)            0.9545(0.2084)              0.0012(0.0001)        156373158.9012         0.9550(0.2073)
         0      5.2123e-02(7.3510e-03)            0.9340(0.2483)              0.0153(0.0009)           102655.9468         0.9400(0.2375)
        20      4.7733e-02(6.0313e-03)            0.9587(0.1989)              0.0153(0.0009)             6240.9109         0.8500(0.3571)
        40      4.9043e-02(6.9153e-03)            0.9500(0.2179)              0.0153(0.0009)             7160.9017         0.9300(0.2551)
        60      4.9251e-02(7.0033e-03)            0.9486(0.2208)              0.0153(0.0009)             8080.8925         0.9250(0.2634)

Top0.5 ConstM      3.9204e-03(4.8037e-04)            0.9471(0.2238)              0.0012(0.0001)        151238190.8801         0.9500(0.2179)
         0      5.0416e-02(7.8365e-03)            0.9409(0.2359)              0.0151(0.0009)           102655.9468         0.9550(0.2073)
        20      4.6538e-02(6.2942e-03)            0.9575(0.2017)              0.0151(0.0009)             6240.9109         0.9000(0.3000)
        40      4.8891e-02(6.0759e-03)            0.9463(0.2255)              0.0151(0.0009)             7160.9017         0.8950(0.3066)
        60      4.7993e-02(6.0287e-03)            0.9546(0.2081)              0.0150(0.0009)             8080.8925         0.9100(0.2862)

Top0.6 ConstM      3.7950e-03(4.0607e-04)            0.9477(0.2226)              0.0012(0.0001)        157078116.5331         0.9548(0.2078)
         0      4.9465e-02(6.9669e-03)            0.9331(0.2498)              0.0147(0.0009)           102655.9468         0.9300(0.2551)
        20      4.5894e-02(5.9027e-03)            0.9585(0.1994)              0.0147(0.0009)             6240.9109         0.8700(0.3363)
        40      4.6500e-02(6.1784e-03)            0.9544(0.2087)              0.0147(0.0009)             7160.9017         0.8850(0.3190)
        60      4.7405e-02(7.0853e-03)            0.9496(0.2187)              0.0147(0.0009)             8080.8925         0.9100(0.2862)

Equ0.1 ConstM      3.7988e-03(4.5392e-04)            0.9492(0.2195)              0.0012(0.0001)        153046139.5909         0.9495(0.2190)
         0      4.9192e-02(8.0882e-03)            0.9351(0.2463)              0.0147(0.0009)           102655.9468         0.9300(0.2551)
        20      4.5574e-02(5.8405e-03)            0.9560(0.2051)              0.0147(0.0009)             6240.9109         0.8700(0.3363)
        40      4.5947e-02(6.9966e-03)            0.9554(0.2065)              0.0147(0.0009)             7160.9017         0.9200(0.2713)
        60      4.7379e-02(7.1062e-03)            0.9459(0.2263)              0.0147(0.0009)             8080.8925         0.9200(0.2713)

Equ0.2 ConstM      3.5495e-03(4.1728e-04)            0.9499(0.2182)              0.0011(0.0001)        106452815.9911         0.9600(0.1960)
         0      4.6074e-02(6.8603e-03)            0.9403(0.2370)              0.0138(0.0009)           102655.9468         0.9200(0.2713)
        20      4.3036e-02(5.5881e-03)            0.9547(0.2079)              0.0138(0.0009)             6240.9109         0.8450(0.3619)
        40      4.2755e-02(6.4809e-03)            0.9553(0.2068)              0.0138(0.0009)             7160.9017         0.9150(0.2789)
        60      4.3402e-02(6.0869e-03)            0.9571(0.2026)              0.0138(0.0009)             8080.8925         0.9350(0.2465)

Equ0.3 ConstM      3.3358e-03(3.9421e-04)            0.9534(0.2108)              0.0010(0.0001)        109536700.8441         0.9400(0.2375)
         0      4.3449e-02(6.3838e-03)            0.9400(0.2375)              0.0131(0.0009)           102655.9468         0.9150(0.2789)
        20      4.0368e-02(5.6204e-03)            0.9571(0.2026)              0.0131(0.0008)             6240.9109         0.8850(0.3190)
        40      4.0968e-02(6.1271e-03)            0.9541(0.2092)              0.0131(0.0008)             7160.9017         0.8950(0.3066)
        60      4.0860e-02(6.3186e-03)            0.9559(0.2054)              0.0131(0.0009)             8080.8925         0.8950(0.3066)


==> Figure/Logistic/Linear/Figure/SummaryS1D4M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      4.7294e-03(4.6594e-04)            0.9536(0.2104)              0.0012(0.0000)        212660012.3965         0.9600(0.1960)
         0      6.1276e-02(8.1718e-03)            0.9410(0.2356)              0.0151(0.0008)           312462.8830         0.9450(0.2280)
        20      5.6697e-02(5.9985e-03)            0.9614(0.1926)              0.0151(0.0007)            13042.8772         0.7550(0.4301)
        40      5.8070e-02(6.0905e-03)            0.9540(0.2095)              0.0151(0.0008)            14382.8638         0.7600(0.4271)
        60      5.8394e-02(6.5490e-03)            0.9518(0.2141)              0.0151(0.0008)            15722.8504         0.8550(0.3521)

Top0.4 ConstM      4.5734e-03(4.5284e-04)            0.9508(0.2162)              0.0012(0.0000)        189379983.9108         0.9650(0.1838)
         0      5.9626e-02(9.1456e-03)            0.9351(0.2464)              0.0145(0.0007)           312462.8830         0.9550(0.2073)
        20      5.4084e-02(6.0831e-03)            0.9605(0.1948)              0.0145(0.0007)            13042.8772         0.8100(0.3923)
        40      5.4283e-02(6.1064e-03)            0.9603(0.1954)              0.0145(0.0007)            14382.8638         0.8100(0.3923)
        60      5.6230e-02(6.6733e-03)            0.9532(0.2113)              0.0145(0.0008)            15722.8504         0.9150(0.2789)

Top0.5 ConstM      4.4543e-03(4.1838e-04)            0.9531(0.2115)              0.0011(0.0000)        204778694.2259         0.9550(0.2073)
         0      5.8321e-02(9.4171e-03)            0.9374(0.2422)              0.0143(0.0007)           312462.8830         0.9350(0.2465)
        20      5.3109e-02(5.7835e-03)            0.9603(0.1952)              0.0143(0.0007)            13042.8772         0.8350(0.3712)
        40      5.4090e-02(6.1317e-03)            0.9575(0.2017)              0.0142(0.0007)            14382.8638         0.8350(0.3712)
        60      5.4215e-02(6.3984e-03)            0.9571(0.2027)              0.0142(0.0007)            15722.8504         0.8900(0.3129)

Top0.6 ConstM      4.3443e-03(4.2891e-04)            0.9500(0.2179)              0.0011(0.0000)        164183258.6156         0.9200(0.2713)
         0      5.6784e-02(8.3136e-03)            0.9390(0.2393)              0.0139(0.0007)           312462.8830         0.9350(0.2465)
        20      5.2312e-02(5.4779e-03)            0.9588(0.1987)              0.0139(0.0007)            13042.8772         0.8250(0.3800)
        40      5.2430e-02(6.1041e-03)            0.9602(0.1956)              0.0139(0.0007)            14382.8638         0.8150(0.3883)
        60      5.4177e-02(7.0394e-03)            0.9509(0.2160)              0.0139(0.0007)            15722.8504         0.8750(0.3307)

Equ0.1 ConstM      4.2451e-03(4.1921e-04)            0.9502(0.2176)              0.0011(0.0000)        157786387.1915         0.9350(0.2465)
         0      5.4774e-02(8.9470e-03)            0.9387(0.2399)              0.0135(0.0007)           312462.8830         0.9250(0.2634)
        20      4.9506e-02(5.1940e-03)            0.9637(0.1869)              0.0134(0.0007)            13042.8772         0.8100(0.3923)
        40      5.0755e-02(5.9976e-03)            0.9578(0.2012)              0.0134(0.0007)            14382.8638         0.7800(0.4142)
        60      5.0910e-02(6.8325e-03)            0.9566(0.2038)              0.0135(0.0007)            15722.8504         0.9050(0.2932)

Equ0.2 ConstM      3.9041e-03(3.6641e-04)            0.9499(0.2181)              0.0010(0.0000)        121133792.8432         0.9500(0.2179)
         0      4.9927e-02(8.1105e-03)            0.9406(0.2364)              0.0124(0.0007)           312462.8830         0.9350(0.2465)
        20      4.5558e-02(5.3029e-03)            0.9641(0.1861)              0.0124(0.0007)            13042.8772         0.7700(0.4208)
        40      4.6115e-02(5.3752e-03)            0.9626(0.1898)              0.0124(0.0007)            14382.8638         0.8700(0.3363)
        60      4.6922e-02(5.7711e-03)            0.9553(0.2066)              0.0124(0.0007)            15722.8504         0.8700(0.3363)

Equ0.3 ConstM      3.6467e-03(3.5277e-04)            0.9496(0.2188)              0.0009(0.0000)        239952259.6185         0.9550(0.2073)
         0      4.6491e-02(7.9913e-03)            0.9408(0.2359)              0.0116(0.0007)           312462.8830         0.9350(0.2465)
        20      4.2525e-02(5.1760e-03)            0.9656(0.1823)              0.0116(0.0007)            13042.8772         0.8050(0.3962)
        40      4.3452e-02(5.7962e-03)            0.9593(0.1977)              0.0116(0.0007)            14382.8638         0.8400(0.3666)
        60      4.3773e-02(6.2337e-03)            0.9533(0.2111)              0.0116(0.0007)            15722.8504         0.8800(0.3250)


==> Figure/Logistic/Linear/FigureWith1e-6/SummaryS1D1M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      1.3469e-03(6.0471e-04)            0.9500(0.2179)              0.0013(0.0003)         18631964.0891         0.9400(0.2375)
         0      1.8919e-02(8.4916e-03)            0.9170(0.2759)              0.0157(0.0042)              442.9990         0.9200(0.2713)
        20      2.1597e-02(8.5832e-03)            0.8610(0.3459)              0.0156(0.0042)              240.0010         1.0000(0.0000)
        40      2.1373e-02(8.6453e-03)            0.8640(0.3428)              0.0156(0.0042)              379.9996         1.0000(0.0000)
        60      2.0291e-02(8.4118e-03)            0.8950(0.3066)              0.0157(0.0042)              519.9982         0.9950(0.0705)

Top0.4 ConstM      1.3977e-03(6.4145e-04)            0.9350(0.2465)              0.0012(0.0003)         12591949.5502         0.9250(0.2634)
         0      1.8490e-02(8.3220e-03)            0.9170(0.2759)              0.0154(0.0042)              442.9990         0.9450(0.2280)
        20      2.1248e-02(7.7574e-03)            0.8710(0.3352)              0.0154(0.0042)              240.0010         0.9900(0.0995)
        40      2.0656e-02(8.2745e-03)            0.8890(0.3141)              0.0154(0.0042)              379.9996         0.9950(0.0705)
        60      1.9919e-02(7.7493e-03)            0.9010(0.2987)              0.0154(0.0042)              519.9982         0.9850(0.1216)

Top0.5 ConstM      1.3017e-03(5.8805e-04)            0.9560(0.2051)              0.0012(0.0003)         12485859.3641         0.9650(0.1838)
         0      1.8713e-02(8.2660e-03)            0.9180(0.2744)              0.0153(0.0042)              442.9990         0.9450(0.2280)
        20      2.1213e-02(7.9252e-03)            0.8560(0.3511)              0.0153(0.0042)              240.0010         1.0000(0.0000)
        40      1.9693e-02(7.6787e-03)            0.8920(0.3104)              0.0153(0.0042)              379.9996         0.9900(0.0995)
        60      1.9658e-02(8.1900e-03)            0.8910(0.3116)              0.0154(0.0042)              519.9982         0.9950(0.0705)

Top0.6 ConstM      1.3035e-03(5.8322e-04)            0.9540(0.2095)              0.0012(0.0003)         12788454.5989         0.9400(0.2375)
         0      1.8176e-02(8.5242e-03)            0.9270(0.2601)              0.0152(0.0042)              442.9990         0.9300(0.2551)
        20      2.0551e-02(8.6600e-03)            0.8660(0.3407)              0.0152(0.0042)              240.0010         0.9900(0.0995)
        40      2.0811e-02(8.4184e-03)            0.8700(0.3363)              0.0153(0.0042)              379.9996         0.9950(0.0705)
        60      1.9165e-02(7.7574e-03)            0.9100(0.2862)              0.0152(0.0042)              519.9982         0.9950(0.0705)

Equ0.1 ConstM      1.3300e-03(5.5874e-04)            0.9620(0.1912)              0.0012(0.0003)         15479121.9895         0.9650(0.1838)
         0      1.9629e-02(8.7629e-03)            0.9070(0.2904)              0.0156(0.0042)              442.9990         0.9450(0.2280)
        20      2.1063e-02(7.9431e-03)            0.8670(0.3396)              0.0156(0.0042)              240.0010         1.0000(0.0000)
        40      2.0969e-02(7.6595e-03)            0.8890(0.3141)              0.0156(0.0042)              379.9996         0.9950(0.0705)
        60      2.0425e-02(7.9017e-03)            0.8950(0.3066)              0.0155(0.0042)              519.9982         0.9950(0.0705)

Equ0.2 ConstM      1.3672e-03(6.0298e-04)            0.9340(0.2483)              0.0012(0.0003)         13563734.4769         0.9800(0.1400)
         0      1.8681e-02(8.1534e-03)            0.9180(0.2744)              0.0155(0.0042)              442.9990         0.9400(0.2375)
        20      2.0072e-02(8.1152e-03)            0.8850(0.3190)              0.0155(0.0042)              240.0010         1.0000(0.0000)
        40      2.0319e-02(8.1088e-03)            0.8800(0.3250)              0.0155(0.0041)              379.9996         0.9900(0.0995)
        60      2.0457e-02(9.2386e-03)            0.8920(0.3104)              0.0155(0.0042)              519.9982         0.9950(0.0705)

Equ0.3 ConstM      1.3058e-03(5.5104e-04)            0.9530(0.2116)              0.0012(0.0003)         13559119.4112         0.9550(0.2073)
         0      1.8992e-02(8.4615e-03)            0.9190(0.2728)              0.0154(0.0042)              442.9990         0.9750(0.1561)
        20      2.1302e-02(8.3290e-03)            0.8780(0.3273)              0.0154(0.0041)              240.0010         1.0000(0.0000)
        40      2.0489e-02(8.8008e-03)            0.8850(0.3190)              0.0154(0.0042)              379.9996         1.0000(0.0000)
        60      1.9318e-02(7.8173e-03)            0.9120(0.2833)              0.0154(0.0041)              519.9982         0.9950(0.0705)


==> Figure/Logistic/Linear/FigureWith1e-6/SummaryS1D2M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      3.0952e-03(5.4062e-04)            0.9520(0.2137)              0.0014(0.0001)        102490458.2180         0.9394(0.2386)
         0      4.2487e-02(8.2027e-03)            0.9262(0.2614)              0.0173(0.0015)            15203.9862         0.9400(0.2375)
        20      4.2074e-02(7.9153e-03)            0.9268(0.2605)              0.0173(0.0015)             1860.1196         0.9650(0.1838)
        40      4.2775e-02(7.8559e-03)            0.9225(0.2674)              0.0173(0.0015)             2340.1148         0.9600(0.1960)
        60      4.2250e-02(7.9163e-03)            0.9272(0.2597)              0.0173(0.0015)             2820.1100         0.9600(0.1960)

Top0.4 ConstM      3.0327e-03(5.4875e-04)            0.9497(0.2185)              0.0013(0.0001)        104414364.1276         0.9397(0.2380)
         0      4.1126e-02(7.3886e-03)            0.9277(0.2589)              0.0167(0.0015)            15203.9862         0.9400(0.2375)
        20      3.9850e-02(7.5283e-03)            0.9375(0.2421)              0.0167(0.0015)             1860.1196         0.9600(0.1960)
        40      4.0388e-02(7.2792e-03)            0.9315(0.2526)              0.0167(0.0014)             2340.1148         0.9700(0.1706)
        60      4.0866e-02(7.0754e-03)            0.9323(0.2513)              0.0167(0.0014)             2820.1100         0.9750(0.1561)

Top0.5 ConstM      3.0103e-03(5.1048e-04)            0.9460(0.2261)              0.0013(0.0001)         94453742.7646         0.9497(0.2185)
         0      3.9958e-02(7.5314e-03)            0.9290(0.2568)              0.0165(0.0015)            15203.9862         0.9300(0.2551)
        20      4.0605e-02(7.1414e-03)            0.9275(0.2593)              0.0165(0.0014)             1860.1196         0.9350(0.2465)
        40      4.0110e-02(8.3237e-03)            0.9228(0.2670)              0.0165(0.0015)             2340.1148         0.9450(0.2280)
        60      3.9613e-02(7.2038e-03)            0.9333(0.2496)              0.0165(0.0015)             2820.1100         0.9600(0.1960)

Top0.6 ConstM      2.9425e-03(5.8638e-04)            0.9450(0.2280)              0.0013(0.0001)         98941404.1077         0.9450(0.2280)
         0      3.8970e-02(7.7456e-03)            0.9305(0.2543)              0.0162(0.0014)            15203.9862         0.9450(0.2280)
        20      3.8366e-02(7.4260e-03)            0.9377(0.2416)              0.0162(0.0014)             1860.1196         0.9500(0.2179)
        40      3.9240e-02(7.7308e-03)            0.9265(0.2610)              0.0162(0.0014)             2340.1148         0.9550(0.2073)
        60      3.9250e-02(7.6041e-03)            0.9295(0.2560)              0.0161(0.0014)             2820.1100         0.9550(0.2073)

Equ0.1 ConstM      2.9862e-03(5.5469e-04)            0.9530(0.2116)              0.0013(0.0001)        103331497.3209         0.9648(0.1842)
         0      4.0549e-02(8.3254e-03)            0.9307(0.2539)              0.0167(0.0014)            15203.9862         0.9400(0.2375)
        20      3.9743e-02(7.7384e-03)            0.9328(0.2505)              0.0166(0.0014)             1860.1196         0.9450(0.2280)
        40      4.1364e-02(7.0932e-03)            0.9248(0.2638)              0.0167(0.0014)             2340.1148         0.9600(0.1960)
        60      4.0794e-02(7.3745e-03)            0.9290(0.2568)              0.0167(0.0014)             2820.1100         0.9550(0.2073)

Equ0.2 ConstM      2.8759e-03(5.2423e-04)            0.9527(0.2122)              0.0013(0.0001)         98571633.3004         0.9500(0.2179)
         0      3.9224e-02(7.8308e-03)            0.9292(0.2564)              0.0161(0.0014)            15203.9862         0.9100(0.2862)
        20      3.8029e-02(6.4078e-03)            0.9377(0.2416)              0.0161(0.0014)             1860.1196         0.9350(0.2465)
        40      3.8648e-02(7.3162e-03)            0.9320(0.2517)              0.0161(0.0014)             2340.1148         0.9550(0.2073)
        60      3.9058e-02(7.4625e-03)            0.9325(0.2509)              0.0161(0.0014)             2820.1100         0.9650(0.1838)

Equ0.3 ConstM      2.7908e-03(5.2787e-04)            0.9548(0.2078)              0.0012(0.0001)         82384973.9959         0.9497(0.2185)
         0      3.6578e-02(6.9315e-03)            0.9367(0.2434)              0.0156(0.0013)            15203.9862         0.9600(0.1960)
        20      3.8178e-02(6.1104e-03)            0.9277(0.2589)              0.0155(0.0013)             1860.1196         0.9500(0.2179)
        40      3.7512e-02(6.9100e-03)            0.9320(0.2517)              0.0156(0.0013)             2340.1148         0.9550(0.2073)
        60      3.6923e-02(7.0906e-03)            0.9367(0.2434)              0.0156(0.0013)             2820.1100         0.9450(0.2280)


==> Figure/Logistic/Linear/FigureWith1e-6/SummaryS1D3M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      4.0289e-03(5.3979e-04)            0.9505(0.2169)              0.0013(0.0001)        368280379.9876         0.9650(0.1838)
         0      5.3888e-02(8.2902e-03)            0.9346(0.2472)              0.0159(0.0009)           102655.9468         0.9400(0.2375)
        20      5.1081e-02(6.8219e-03)            0.9485(0.2210)              0.0159(0.0009)             6240.9109         0.8950(0.3066)
        40      5.1267e-02(6.4466e-03)            0.9494(0.2192)              0.0159(0.0009)             7160.9017         0.9100(0.2862)
        60      5.2072e-02(7.1616e-03)            0.9445(0.2290)              0.0159(0.0009)             8080.8925         0.9050(0.2932)

Top0.4 ConstM      3.9385e-03(4.6385e-04)            0.9515(0.2148)              0.0012(0.0001)        354955718.1768         0.9500(0.2179)
         0      5.1303e-02(8.3322e-03)            0.9366(0.2436)              0.0154(0.0009)           102655.9468         0.9200(0.2713)
        20      4.9692e-02(6.6507e-03)            0.9471(0.2238)              0.0154(0.0009)             6240.9109         0.8800(0.3250)
        40      4.9785e-02(5.9771e-03)            0.9478(0.2225)              0.0153(0.0009)             7160.9017         0.8450(0.3619)
        60      4.9962e-02(7.4104e-03)            0.9460(0.2260)              0.0153(0.0009)             8080.8925         0.9050(0.2932)

Top0.5 ConstM      3.8811e-03(4.6680e-04)            0.9465(0.2250)              0.0012(0.0001)        356017169.1316         0.9600(0.1960)
         0      5.0488e-02(7.4226e-03)            0.9408(0.2361)              0.0151(0.0009)           102655.9468         0.9300(0.2551)
        20      4.8465e-02(6.2862e-03)            0.9517(0.2143)              0.0151(0.0009)             6240.9109         0.8950(0.3066)
        40      4.8917e-02(6.8024e-03)            0.9484(0.2213)              0.0151(0.0009)             7160.9017         0.9200(0.2713)
        60      4.8765e-02(7.0205e-03)            0.9476(0.2228)              0.0151(0.0009)             8080.8925         0.9250(0.2634)

Top0.6 ConstM      3.8010e-03(4.6983e-04)            0.9479(0.2223)              0.0012(0.0001)        330139055.5357         0.9500(0.2179)
         0      4.9342e-02(7.4216e-03)            0.9371(0.2427)              0.0147(0.0009)           102655.9468         0.9450(0.2280)
        20      4.6597e-02(5.9913e-03)            0.9540(0.2095)              0.0147(0.0009)             6240.9109         0.8550(0.3521)
        40      4.8299e-02(6.4510e-03)            0.9469(0.2243)              0.0148(0.0009)             7160.9017         0.9250(0.2634)
        60      4.7946e-02(6.4673e-03)            0.9420(0.2337)              0.0147(0.0009)             8080.8925         0.8900(0.3129)

Equ0.1 ConstM      3.7282e-03(4.3786e-04)            0.9537(0.2100)              0.0012(0.0001)        340887002.0867         0.9500(0.2179)
         0      4.9748e-02(8.0209e-03)            0.9354(0.2459)              0.0147(0.0009)           102655.9468         0.9250(0.2634)
        20      4.6015e-02(6.2689e-03)            0.9575(0.2017)              0.0147(0.0009)             6240.9109         0.8850(0.3190)
        40      4.7497e-02(5.6421e-03)            0.9506(0.2166)              0.0147(0.0009)             7160.9017         0.8850(0.3190)
        60      4.8334e-02(7.2669e-03)            0.9404(0.2368)              0.0147(0.0009)             8080.8925         0.9050(0.2932)

Equ0.2 ConstM      3.5353e-03(4.0404e-04)            0.9507(0.2164)              0.0011(0.0001)        323813851.1728         0.9600(0.1960)
         0      4.6002e-02(7.3895e-03)            0.9380(0.2412)              0.0138(0.0009)           102655.9468         0.9050(0.2932)
        20      4.4036e-02(6.5937e-03)            0.9510(0.2159)              0.0138(0.0009)             6240.9109         0.8700(0.3363)
        40      4.2776e-02(6.0625e-03)            0.9581(0.2003)              0.0138(0.0009)             7160.9017         0.9450(0.2280)
        60      4.4958e-02(6.9733e-03)            0.9465(0.2250)              0.0138(0.0008)             8080.8925         0.8900(0.3129)

Equ0.3 ConstM      3.3672e-03(3.6974e-04)            0.9515(0.2148)              0.0010(0.0001)        247729814.7968         0.9600(0.1960)
         0      4.4701e-02(7.7114e-03)            0.9290(0.2568)              0.0131(0.0008)           102655.9468         0.9450(0.2280)
        20      4.1127e-02(5.2260e-03)            0.9542(0.2089)              0.0131(0.0008)             6240.9109         0.8500(0.3571)
        40      4.1428e-02(5.8583e-03)            0.9525(0.2127)              0.0131(0.0008)             7160.9017         0.9200(0.2713)
        60      4.1737e-02(6.3802e-03)            0.9502(0.2174)              0.0131(0.0008)             8080.8925         0.9400(0.2375)


==> Figure/Logistic/Linear/FigureWith1e-6/SummaryS1D4M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      4.8030e-03(4.8600e-04)            0.9474(0.2232)              0.0012(0.0000)        621851092.8477         0.9778(0.1474)
         0      6.1462e-02(7.9009e-03)            0.9414(0.2348)              0.0151(0.0008)           312462.8830         0.9700(0.1706)
        20      5.6420e-02(5.6020e-03)            0.9592(0.1977)              0.0151(0.0008)            13042.8772         0.8800(0.3250)
        40      5.8473e-02(6.6056e-03)            0.9520(0.2138)              0.0151(0.0008)            14382.8638         0.8700(0.3363)
        60      5.7858e-02(6.4985e-03)            0.9571(0.2027)              0.0151(0.0008)            15722.8504         0.9300(0.2551)

Top0.4 ConstM      4.5813e-03(4.6664e-04)            0.9485(0.2210)              0.0012(0.0000)        629594361.5027         0.9424(0.2330)
         0      6.0404e-02(8.1635e-03)            0.9342(0.2480)              0.0145(0.0008)           312462.8830         0.9500(0.2179)
        20      5.4284e-02(6.1303e-03)            0.9580(0.2006)              0.0145(0.0008)            13042.8772         0.8800(0.3250)
        40      5.5512e-02(6.4289e-03)            0.9571(0.2027)              0.0145(0.0008)            14382.8638         0.9150(0.2789)
        60      5.5954e-02(6.8032e-03)            0.9526(0.2125)              0.0145(0.0008)            15722.8504         0.9100(0.2862)

Top0.5 ConstM      4.5097e-03(4.2290e-04)            0.9489(0.2202)              0.0011(0.0000)        625412635.6046         0.9624(0.1903)
         0      5.8319e-02(8.1760e-03)            0.9377(0.2416)              0.0142(0.0008)           312462.8830         0.9400(0.2375)
        20      5.3372e-02(5.7883e-03)            0.9602(0.1954)              0.0143(0.0008)            13042.8772         0.8550(0.3521)
        40      5.3958e-02(6.1091e-03)            0.9566(0.2038)              0.0142(0.0008)            14382.8638         0.8950(0.3066)
        60      5.5396e-02(6.8654e-03)            0.9515(0.2148)              0.0142(0.0008)            15722.8504         0.9050(0.2932)

Top0.6 ConstM      4.3517e-03(4.0348e-04)            0.9526(0.2126)              0.0011(0.0000)        622986528.3839         0.9524(0.2130)
         0      5.7542e-02(8.2471e-03)            0.9365(0.2439)              0.0139(0.0007)           312462.8830         0.9250(0.2634)
        20      5.1892e-02(5.3923e-03)            0.9594(0.1973)              0.0139(0.0008)            13042.8772         0.8950(0.3066)
        40      5.2449e-02(6.0415e-03)            0.9581(0.2004)              0.0139(0.0007)            14382.8638         0.9250(0.2634)
        60      5.3208e-02(6.6444e-03)            0.9547(0.2080)              0.0139(0.0008)            15722.8504         0.8950(0.3066)

Equ0.1 ConstM      4.1919e-03(4.2851e-04)            0.9528(0.2121)              0.0011(0.0000)        584884084.3720         0.9635(0.1874)
         0      5.5428e-02(8.0472e-03)            0.9385(0.2402)              0.0135(0.0007)           312462.8830         0.9250(0.2634)
        20      5.0419e-02(5.7142e-03)            0.9597(0.1967)              0.0134(0.0007)            13042.8772         0.8750(0.3307)
        40      5.0657e-02(6.2301e-03)            0.9564(0.2042)              0.0134(0.0007)            14382.8638         0.8950(0.3066)
        60      5.1367e-02(6.8123e-03)            0.9554(0.2064)              0.0134(0.0007)            15722.8504         0.9200(0.2713)

Equ0.2 ConstM      3.8874e-03(3.4529e-04)            0.9500(0.2179)              0.0010(0.0000)        583320213.7539         0.9372(0.2427)
         0      5.0379e-02(7.9356e-03)            0.9396(0.2383)              0.0124(0.0007)           312462.8830         0.9500(0.2179)
        20      4.5161e-02(4.6608e-03)            0.9630(0.1888)              0.0124(0.0007)            13042.8772         0.8900(0.3129)
        40      4.6051e-02(5.2449e-03)            0.9619(0.1914)              0.0124(0.0007)            14382.8638         0.8800(0.3250)
        60      4.6994e-02(6.7626e-03)            0.9547(0.2080)              0.0124(0.0007)            15722.8504         0.9000(0.3000)

Equ0.3 ConstM      3.6664e-03(3.5729e-04)            0.9497(0.2187)              0.0009(0.0000)        603554390.7098         0.9067(0.2908)
         0      4.6552e-02(7.8177e-03)            0.9434(0.2310)              0.0116(0.0007)           312462.8830         0.9250(0.2634)
        20      4.2624e-02(4.6269e-03)            0.9617(0.1918)              0.0116(0.0007)            13042.8772         0.9050(0.2932)
        40      4.3571e-02(5.7608e-03)            0.9583(0.1998)              0.0116(0.0007)            14382.8638         0.8850(0.3190)
        60      4.2982e-02(5.7650e-03)            0.9600(0.1960)              0.0116(0.0007)            15722.8504         0.8900(0.3129)


==> Figure/Logistic/Nonlinear/Figure/SummaryS1D1M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      1.7410e-03(6.6142e-04)            0.9470(0.2240)              0.0017(0.0002)          5284663.8831         0.9450(0.2280)
         0      2.6778e-02(8.2501e-03)            0.9140(0.2804)              0.0208(0.0028)              305.9991         0.8850(0.3190)
        20      2.7110e-02(9.3469e-03)            0.9000(0.3000)              0.0208(0.0027)              210.0001         0.9350(0.2465)
        40      2.7350e-02(9.0791e-03)            0.8930(0.3091)              0.0208(0.0027)              329.9989         0.9250(0.2634)
        60      2.6312e-02(9.7478e-03)            0.9050(0.2932)              0.0208(0.0027)              449.9977         0.9250(0.2634)

Top0.4 ConstM      1.7983e-03(6.2963e-04)            0.9510(0.2159)              0.0016(0.0002)          5071684.7850         0.9750(0.1561)
         0      2.4779e-02(8.9044e-03)            0.9180(0.2744)              0.0203(0.0028)              305.9991         0.9500(0.2179)
        20      2.5056e-02(8.8739e-03)            0.9110(0.2847)              0.0203(0.0028)              210.0001         0.9250(0.2634)
        40      2.6834e-02(8.8488e-03)            0.8900(0.3129)              0.0203(0.0028)              329.9989         0.8900(0.3129)
        60      2.4206e-02(8.7929e-03)            0.9210(0.2697)              0.0204(0.0028)              449.9977         0.9350(0.2465)

Top0.5 ConstM      1.7921e-03(6.5090e-04)            0.9430(0.2318)              0.0016(0.0002)          5073768.7306         0.9550(0.2073)
         0      2.4544e-02(8.7355e-03)            0.9150(0.2789)              0.0202(0.0028)              305.9991         0.9450(0.2280)
        20      2.4813e-02(9.4980e-03)            0.9120(0.2833)              0.0202(0.0028)              210.0001         0.9150(0.2789)
        40      2.4524e-02(8.4796e-03)            0.9200(0.2713)              0.0202(0.0028)              329.9989         0.9400(0.2375)
        60      2.4381e-02(8.8829e-03)            0.9240(0.2650)              0.0202(0.0028)              449.9977         0.9050(0.2932)

Top0.6 ConstM      1.7343e-03(6.4492e-04)            0.9550(0.2073)              0.0016(0.0002)          5097272.6673         0.9600(0.1960)
         0      2.4232e-02(9.5958e-03)            0.9270(0.2601)              0.0201(0.0028)              305.9991         0.9250(0.2634)
        20      2.5620e-02(9.2415e-03)            0.9080(0.2890)              0.0201(0.0028)              210.0001         0.9050(0.2932)
        40      2.4505e-02(8.7115e-03)            0.9200(0.2713)              0.0201(0.0028)              329.9989         0.9200(0.2713)
        60      2.4801e-02(8.4277e-03)            0.9120(0.2833)              0.0201(0.0028)              449.9977         0.9550(0.2073)

Equ0.1 ConstM      1.7066e-03(6.2833e-04)            0.9600(0.1960)              0.0016(0.0002)          5345830.9595         0.9050(0.2932)
         0      2.4016e-02(9.0593e-03)            0.9210(0.2697)              0.0206(0.0028)              305.9991         0.9300(0.2551)
        20      2.5564e-02(9.4109e-03)            0.9190(0.2728)              0.0206(0.0027)              210.0001         0.9150(0.2789)
        40      2.5840e-02(9.3696e-03)            0.9080(0.2890)              0.0206(0.0028)              329.9989         0.9150(0.2789)
        60      2.6185e-02(9.7930e-03)            0.9120(0.2833)              0.0206(0.0028)              449.9977         0.9050(0.2932)

Equ0.2 ConstM      1.7846e-03(6.8404e-04)            0.9450(0.2280)              0.0016(0.0002)          5466386.6149         0.9700(0.1706)
         0      2.5033e-02(9.3518e-03)            0.9140(0.2804)              0.0205(0.0028)              305.9991         0.9050(0.2932)
        20      2.5759e-02(9.7437e-03)            0.9070(0.2904)              0.0205(0.0028)              210.0001         0.9450(0.2280)
        40      2.4738e-02(9.2618e-03)            0.9110(0.2847)              0.0205(0.0028)              329.9989         0.9350(0.2465)
        60      2.5716e-02(9.0128e-03)            0.9040(0.2946)              0.0205(0.0028)              449.9977         0.9050(0.2932)

Equ0.3 ConstM      1.7752e-03(6.3984e-04)            0.9470(0.2240)              0.0016(0.0002)          5556551.2217         0.9400(0.2375)
         0      2.5383e-02(9.3665e-03)            0.9110(0.2847)              0.0203(0.0028)              305.9991         0.9450(0.2280)
        20      2.5722e-02(9.2934e-03)            0.9010(0.2987)              0.0203(0.0028)              210.0001         0.9250(0.2634)
        40      2.4164e-02(8.9000e-03)            0.9300(0.2551)              0.0204(0.0027)              329.9989         0.9400(0.2375)
        60      2.5094e-02(9.3722e-03)            0.9080(0.2890)              0.0203(0.0028)              449.9977         0.9400(0.2375)


==> Figure/Logistic/Nonlinear/Figure/SummaryS1D2M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      3.4266e-03(5.6161e-04)            0.9498(0.2185)              0.0015(0.0000)         18562224.3333         0.9350(0.2465)
         0      4.5492e-02(8.0056e-03)            0.9380(0.2412)              0.0192(0.0007)            10520.9874         0.9400(0.2375)
        20      4.6323e-02(7.7891e-03)            0.9313(0.2530)              0.0192(0.0007)             1680.0758         0.8800(0.3250)
        40      4.6402e-02(8.5275e-03)            0.9320(0.2517)              0.0192(0.0007)             2100.0716         0.9400(0.2375)
        60      4.6370e-02(7.4374e-03)            0.9340(0.2483)              0.0192(0.0007)             2520.0674         0.9550(0.2073)

Top0.4 ConstM      3.3642e-03(5.2955e-04)            0.9460(0.2260)              0.0015(0.0000)         18582079.9439         0.9500(0.2179)
         0      4.5062e-02(8.3991e-03)            0.9272(0.2597)              0.0186(0.0007)            10520.9874         0.9100(0.2862)
        20      4.2932e-02(7.6838e-03)            0.9432(0.2314)              0.0185(0.0007)             1680.0758         0.9400(0.2375)
        40      4.5336e-02(8.0831e-03)            0.9300(0.2551)              0.0185(0.0007)             2100.0716         0.9150(0.2789)
        60      4.5799e-02(7.9258e-03)            0.9268(0.2605)              0.0186(0.0007)             2520.0674         0.9350(0.2465)

Top0.5 ConstM      3.3142e-03(5.2483e-04)            0.9493(0.2195)              0.0015(0.0000)         18629501.6240         0.9200(0.2713)
         0      4.4939e-02(8.1872e-03)            0.9260(0.2618)              0.0183(0.0007)            10520.9874         0.9400(0.2375)
        20      4.3143e-02(8.3262e-03)            0.9350(0.2465)              0.0183(0.0007)             1680.0758         0.8650(0.3417)
        40      4.3755e-02(7.2854e-03)            0.9352(0.2461)              0.0183(0.0007)             2100.0716         0.8750(0.3307)
        60      4.3338e-02(7.8729e-03)            0.9382(0.2407)              0.0183(0.0007)             2520.0674         0.9550(0.2073)

Top0.6 ConstM      3.2435e-03(5.0264e-04)            0.9497(0.2185)              0.0014(0.0000)         18907211.6982         0.9550(0.2073)
         0      4.2892e-02(7.9119e-03)            0.9370(0.2430)              0.0179(0.0007)            10520.9874         0.8750(0.3307)
        20      4.2130e-02(7.3493e-03)            0.9417(0.2342)              0.0179(0.0007)             1680.0758         0.8750(0.3307)
        40      4.2381e-02(7.0229e-03)            0.9387(0.2398)              0.0180(0.0007)             2100.0716         0.9400(0.2375)
        60      4.3054e-02(8.3949e-03)            0.9338(0.2487)              0.0180(0.0007)             2520.0674         0.9250(0.2634)

Equ0.1 ConstM      3.2811e-03(5.9313e-04)            0.9498(0.2185)              0.0015(0.0000)         18557849.2917         0.9700(0.1706)
         0      4.4920e-02(8.1939e-03)            0.9265(0.2610)              0.0185(0.0007)            10520.9874         0.9400(0.2375)
        20      4.4020e-02(7.6628e-03)            0.9375(0.2421)              0.0185(0.0007)             1680.0758         0.9150(0.2789)
        40      4.4615e-02(7.4149e-03)            0.9300(0.2551)              0.0185(0.0007)             2100.0716         0.9200(0.2713)
        60      4.4072e-02(8.6296e-03)            0.9352(0.2461)              0.0185(0.0007)             2520.0674         0.9050(0.2932)

Equ0.2 ConstM      3.2186e-03(5.1811e-04)            0.9450(0.2280)              0.0014(0.0000)         17095346.9233         0.9500(0.2179)
         0      4.2370e-02(8.4561e-03)            0.9323(0.2513)              0.0178(0.0007)            10520.9874         0.9450(0.2280)
        20      4.1743e-02(6.9810e-03)            0.9313(0.2530)              0.0179(0.0007)             1680.0758         0.9000(0.3000)
        40      4.3136e-02(7.1705e-03)            0.9293(0.2564)              0.0178(0.0007)             2100.0716         0.9350(0.2465)
        60      4.2557e-02(7.8150e-03)            0.9350(0.2465)              0.0179(0.0007)             2520.0674         0.9050(0.2932)

Equ0.3 ConstM      3.1176e-03(5.2075e-04)            0.9500(0.2179)              0.0014(0.0000)         16972264.6063         0.9450(0.2280)
         0      4.0950e-02(7.6975e-03)            0.9393(0.2389)              0.0173(0.0007)            10520.9874         0.9700(0.1706)
        20      4.0772e-02(6.9079e-03)            0.9382(0.2407)              0.0173(0.0007)             1680.0758         0.9050(0.2932)
        40      4.1740e-02(7.4442e-03)            0.9308(0.2539)              0.0173(0.0007)             2100.0716         0.9250(0.2634)
        60      4.2066e-02(7.2357e-03)            0.9295(0.2560)              0.0173(0.0007)             2520.0674         0.9100(0.2862)


==> Figure/Logistic/Nonlinear/Figure/SummaryS1D3M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      4.4689e-03(4.9972e-04)            0.9460(0.2260)              0.0014(0.0000)         36407191.3448         0.9600(0.1960)
         0      5.9153e-02(7.7827e-03)            0.9285(0.2577)              0.0173(0.0005)            73840.9508         0.9750(0.1561)
        20      5.8228e-02(7.4384e-03)            0.9405(0.2366)              0.0173(0.0006)             5740.6318         0.8400(0.3666)
        40      5.8214e-02(7.1451e-03)            0.9362(0.2443)              0.0172(0.0006)             6560.6236         0.9050(0.2932)
        60      5.8576e-02(7.8738e-03)            0.9362(0.2443)              0.0173(0.0005)             7380.6154         0.9000(0.3000)

Top0.4 ConstM      4.2081e-03(4.5348e-04)            0.9530(0.2116)              0.0013(0.0000)         36941246.8005         0.9750(0.1561)
         0      5.6474e-02(7.4153e-03)            0.9355(0.2456)              0.0166(0.0006)            73840.9508         0.9150(0.2789)
        20      5.4663e-02(7.1747e-03)            0.9461(0.2258)              0.0167(0.0006)             5740.6318         0.8700(0.3363)
        40      5.6281e-02(7.8196e-03)            0.9370(0.2430)              0.0167(0.0006)             6560.6236         0.9250(0.2634)
        60      5.5993e-02(7.6037e-03)            0.9360(0.2448)              0.0166(0.0006)             7380.6154         0.9300(0.2551)

Top0.5 ConstM      4.2627e-03(4.6962e-04)            0.9454(0.2272)              0.0013(0.0000)         37104530.5799         0.9350(0.2465)
         0      5.4793e-02(8.0560e-03)            0.9399(0.2377)              0.0163(0.0006)            73840.9508         0.9250(0.2634)
        20      5.3867e-02(6.8959e-03)            0.9429(0.2321)              0.0163(0.0006)             5740.6318         0.9100(0.2862)
        40      5.4670e-02(7.7117e-03)            0.9388(0.2398)              0.0164(0.0006)             6560.6236         0.8800(0.3250)
        60      5.4084e-02(6.1895e-03)            0.9404(0.2368)              0.0163(0.0006)             7380.6154         0.9250(0.2634)

Top0.6 ConstM      4.1185e-03(4.2410e-04)            0.9511(0.2156)              0.0013(0.0000)         36313253.3807         0.9300(0.2551)
         0      5.3615e-02(7.4808e-03)            0.9367(0.2434)              0.0160(0.0006)            73840.9508         0.9300(0.2551)
        20      5.3198e-02(6.6121e-03)            0.9412(0.2352)              0.0160(0.0006)             5740.6318         0.9300(0.2551)
        40      5.3011e-02(7.2723e-03)            0.9427(0.2323)              0.0160(0.0006)             6560.6236         0.9100(0.2862)
        60      5.4435e-02(7.9931e-03)            0.9326(0.2507)              0.0160(0.0006)             7380.6154         0.9300(0.2551)

Equ0.1 ConstM      4.1201e-03(4.7374e-04)            0.9483(0.2215)              0.0013(0.0000)         34995599.6744         0.9550(0.2073)
         0      5.3386e-02(8.2325e-03)            0.9344(0.2476)              0.0159(0.0006)            73840.9508         0.9400(0.2375)
        20      5.2789e-02(7.4298e-03)            0.9413(0.2352)              0.0159(0.0006)             5740.6318         0.9000(0.3000)
        40      5.2525e-02(7.1542e-03)            0.9438(0.2304)              0.0160(0.0006)             6560.6236         0.9100(0.2862)
        60      5.3730e-02(8.1845e-03)            0.9356(0.2454)              0.0160(0.0006)             7380.6154         0.9300(0.2551)

Equ0.2 ConstM      3.8625e-03(4.0146e-04)            0.9489(0.2203)              0.0012(0.0000)         34765391.7692         0.9400(0.2375)
         0      4.9969e-02(7.5222e-03)            0.9380(0.2412)              0.0150(0.0006)            73840.9508         0.9400(0.2375)
        20      4.9237e-02(6.5484e-03)            0.9424(0.2330)              0.0150(0.0006)             5740.6318         0.8950(0.3066)
        40      4.9159e-02(7.2641e-03)            0.9435(0.2309)              0.0150(0.0006)             6560.6236         0.9350(0.2465)
        60      4.8770e-02(6.9952e-03)            0.9461(0.2258)              0.0150(0.0006)             7380.6154         0.9300(0.2551)

Equ0.3 ConstM      3.6138e-03(3.8749e-04)            0.9539(0.2098)              0.0011(0.0000)         34923085.6154         0.9550(0.2073)
         0      4.7468e-02(6.8580e-03)            0.9389(0.2396)              0.0142(0.0006)            73840.9508         0.9500(0.2179)
        20      4.6315e-02(6.0540e-03)            0.9444(0.2292)              0.0142(0.0006)             5740.6318         0.9050(0.2932)
        40      4.6840e-02(6.7670e-03)            0.9421(0.2335)              0.0142(0.0006)             6560.6236         0.9400(0.2375)
        60      4.6738e-02(7.4507e-03)            0.9436(0.2306)              0.0142(0.0006)             7380.6154         0.9150(0.2789)


==> Figure/Logistic/Nonlinear/Figure/SummaryS1D4M1.txt <==
        Tau           MSE (std)                     Rate (std)                Length (std)                FLOPs              XLamInf

Iden ConstM      5.0637e-03(5.1767e-04)            0.9509(0.2160)              0.0013(0.0000)         56525866.6369         0.9550(0.2073)
         0      6.5774e-02(8.4110e-03)            0.9402(0.2372)              0.0161(0.0005)           237960.8902         0.9200(0.2713)
        20      6.5660e-02(7.1197e-03)            0.9393(0.2389)              0.0161(0.0005)            12202.1478         0.8900(0.3129)
        40      6.4761e-02(7.0655e-03)            0.9439(0.2301)              0.0160(0.0006)            13422.1356         0.9200(0.2713)
        60      6.5025e-02(7.5925e-03)            0.9447(0.2286)              0.0161(0.0005)            14642.1234         0.9250(0.2634)

Top0.4 ConstM      4.8837e-03(4.5433e-04)            0.9477(0.2227)              0.0012(0.0000)         56939372.5881         0.9650(0.1838)
         0      6.3664e-02(9.3488e-03)            0.9373(0.2424)              0.0154(0.0006)           237960.8902         0.9550(0.2073)
        20      6.2622e-02(7.1616e-03)            0.9427(0.2325)              0.0155(0.0006)            12202.1478         0.9150(0.2789)
        40      6.1842e-02(7.3461e-03)            0.9453(0.2273)              0.0154(0.0006)            13422.1356         0.9250(0.2634)
        60      6.2919e-02(7.9089e-03)            0.9388(0.2398)              0.0154(0.0006)            14642.1234         0.9350(0.2465)

Top0.5 ConstM      4.7275e-03(4.3682e-04)            0.9536(0.2104)              0.0012(0.0000)         58241815.5900         0.9650(0.1838)
         0      6.1824e-02(9.5643e-03)            0.9392(0.2390)              0.0152(0.0006)           237960.8902         0.9400(0.2375)
        20      6.1423e-02(6.5244e-03)            0.9418(0.2341)              0.0152(0.0006)            12202.1478         0.9000(0.3000)
        40      6.1570e-02(6.5486e-03)            0.9399(0.2376)              0.0151(0.0005)            13422.1356         0.9100(0.2862)
        60      6.0565e-02(6.6976e-03)            0.9473(0.2235)              0.0152(0.0006)            14642.1234         0.9100(0.2862)

Top0.6 ConstM      4.6271e-03(4.1769e-04)            0.9505(0.2169)              0.0012(0.0000)         58496455.4828         0.9350(0.2465)
         0      6.0320e-02(8.7778e-03)            0.9386(0.2401)              0.0148(0.0006)           237960.8902         0.9300(0.2551)
        20      6.0341e-02(6.4907e-03)            0.9403(0.2370)              0.0148(0.0006)            12202.1478         0.9200(0.2713)
        40      5.9557e-02(7.0294e-03)            0.9453(0.2275)              0.0148(0.0006)            13422.1356         0.9400(0.2375)
        60      6.0067e-02(7.8265e-03)            0.9398(0.2378)              0.0148(0.0006)            14642.1234         0.9450(0.2280)

Equ0.1 ConstM      4.5123e-03(4.0575e-04)            0.9485(0.2210)              0.0011(0.0000)         57063361.0609         0.9500(0.2179)
         0      5.8454e-02(9.3795e-03)            0.9383(0.2405)              0.0143(0.0006)           237960.8902         0.9250(0.2634)
        20      5.7437e-02(6.2599e-03)            0.9432(0.2315)              0.0143(0.0006)            12202.1478         0.9200(0.2713)
        40      5.8237e-02(6.9586e-03)            0.9399(0.2376)              0.0143(0.0006)            13422.1356         0.9100(0.2862)
        60      5.6899e-02(7.8753e-03)            0.9447(0.2286)              0.0143(0.0005)            14642.1234         0.9600(0.1960)

Equ0.2 ConstM      4.1596e-03(3.7741e-04)            0.9513(0.2152)              0.0011(0.0000)         56860272.8718         0.9450(0.2280)
         0      5.2953e-02(8.3636e-03)            0.9418(0.2341)              0.0132(0.0006)           237960.8902         0.9500(0.2179)
        20      5.2595e-02(6.2409e-03)            0.9466(0.2249)              0.0132(0.0006)            12202.1478         0.9200(0.2713)
        40      5.2985e-02(6.6307e-03)            0.9434(0.2310)              0.0132(0.0006)            13422.1356         0.9350(0.2465)
        60      5.3423e-02(7.5020e-03)            0.9377(0.2416)              0.0132(0.0006)            14642.1234         0.9250(0.2634)

Equ0.3 ConstM      3.8804e-03(3.5991e-04)            0.9483(0.2214)              0.0010(0.0000)         56511408.2045         0.9600(0.1960)
         0      4.9666e-02(8.6495e-03)            0.9377(0.2416)              0.0123(0.0006)           237960.8902         0.9300(0.2551)
        20      4.8701e-02(5.3319e-03)            0.9465(0.2250)              0.0123(0.0006)            12202.1478         0.9450(0.2280)
        40      5.0011e-02(7.5930e-03)            0.9387(0.2399)              0.0124(0.0006)            13422.1356         0.9200(0.2713)
        60      4.8969e-02(7.4024e-03)            0.9449(0.2281)              0.0123(0.0006)            14642.1234         0.9150(0.2789)

